Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts

We present the largest ever sample of radio polarization properties for $z>4$ sources, with 14 sources having significant polarization detections. Using wideband data from the Karl G. Jansky Very Large Array, we obtained the rest-frame total intensity and polarization properties of 37 radio sources, nine of which have spectroscopic redshifts in the range $1 \le z \le 1.4$, with the other 28 having spectroscopic redshifts in the range $3.5 \le z \le 6.21$. Fits are performed for the Stokes $I$ and fractional polarization spectra, and Faraday rotation measures are derived using Rotation measure synthesis and $QU$ fitting. Using archival data of 476 polarized sources, we compare high redshift ($z>3$) source properties to a $15\,$GHz rest-frame luminosity matched sample of low redshift ($z<3$) sources to investigate if the polarization properties of radio sources at high redshifts are intrinsically different than those at low redshift. We find a mean of the rotation measure absolute values, corrected for Galactic rotation, of $50 \pm 22\,$rad m$^{-2}$ for $z>3$ sources and $57 \pm 4\,$rad m$^{-2}$ for $z<3$. Although there is some indication of lower intrinsic rotation measures at high-$z$ possibly due to higher depolarization from the high density environments, using several statistical tests we detect no significant difference between low and high redshift sources. Larger samples are necessary to determine any true physical difference.

==> AppendixD.txt <==
Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: D1
================================================================================
Byte-by-byte Description of file: tableD1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---     Name      name
  17- 21 F5.2   ---     alpha1    spectral index
  23- 26 F4.2   ---   e_alpha1    rms spectral index
  28- 33 F6.2   mJy     k         constant
  35- 38 F4.2   mJy   e_k         rms constant
  40- 45 F6.2   ---     alpha2    spectral index 2
  47- 52 F6.2   ---   e_alpha2    rms spectral index 2
  54- 58 F5.1   GHz     nupeak    peak frequency
  60- 64 F5.1   GHz   e_nupeak    rms peak frequency
  66- 69 F4.2   GHz     nu        observed frequency for 15GHz rest frame
  71- 75 F5.2   cm      lambda    observed wavelength for 15GHz rest frame
  77- 83 F7.3   mJy     fluxrest  rest frame flux density
  85- 89 F5.3   mJy   e_fluxrest  rms rest frame flux density
  91- 96 F6.3   ---     lum       log10 luminosity
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
J001115+144603  -0.42 0.03  35.80 0.30    ---    ---   ---   --- 2.51 11.90  24.300 0.200 27.010 
J003126+150738   0.40 0.10  45.40 0.10    ---    ---   ---   --- 2.83 10.60  66.600 0.400 27.350 
J021042-001818  -0.37 0.07  13.80 0.20    ---    ---   ---   --- 2.62 11.50   9.600 0.200 26.570 
J081333+350812  -0.93 0.07  56.10 0.30    ---    ---   ---   --- 2.52 11.90  23.700 0.100 27.000 
J083644+005451  -0.50 0.40   1.47 0.04    ---    ---   ---   --- 2.22 13.50   0.990 0.040 25.720 
J083946+511202  -0.19 0.03  65.70 0.30    ---    ---   ---   --- 2.78 10.80  54.000 0.400 27.280 
J085111+142338  -0.50 0.06  13.20 0.20    ---    ---   ---   --- 2.90 10.40   7.800 0.100 26.400 
J085853+345826  -0.94 0.07  26.20 0.20    ---    ---   ---   --- 6.42  4.67   4.560 0.030 25.310 
J090600+574730  -0.70 0.08  29.10 0.10    ---    ---   ---   --- 6.40  4.69   7.940 0.030 25.560 
J091316+591920  -0.99 0.06  29.70 0.10    ---    ---   ---   --- 2.45 12.20  12.240 0.050 26.730 
J091824+063653  -0.14 0.02  53.30 0.20    ---    ---   ---   --- 2.91 10.30  45.700 0.300 27.160 
J100424+122924   0.54 0.04   5.06 0.06    ---    ---   ---   --- 2.72 11.00   8.670 0.100 26.500 
J100645+462716  -0.40 0.04  14.30 0.20    ---    ---   ---   --- 2.81 10.70   9.400 0.100 26.510 
J102551+192314  -0.80 0.10  54.50 0.30    ---    ---   ---   --- 6.92  4.34  11.820 0.070 25.610 
J102623+254259  -0.60 0.07 285.80 0.70    ---    ---   ---   --- 2.39 12.50 169.800 0.400 27.890 
J103601+500831  -0.83 0.03  15.60 0.30    ---    ---   ---   --- 2.73 11.00   6.800 0.100 26.390 
J104624+590524a -1.52 0.09   2.75 0.06    ---    ---   ---   --- 3.24  9.26   0.460 0.010 25.070 
J104624+590524b -1.44 0.06  32.80 0.40    ---    ---   ---   --- 3.24  9.26   6.030 0.070 26.190 
J105320-001650  -0.62 0.04  16.40 0.30    ---    ---   ---   --- 2.83 10.60   8.600 0.100 26.460 
J130738+150752  -0.61 0.03  12.40 0.20    ---    ---   ---   --- 2.95 10.20   6.440 0.080 26.300 
J130940+573311  -0.54 0.04  20.10 0.30    ---    ---   ---   --- 2.84 10.60  11.500 0.100 26.580 
J132512+112330  -0.34 0.03  80.00 0.50    ---    ---   ---   --- 2.77 10.80  56.500 0.400 27.300 
J133342+491625  -0.80 0.02  46.70 0.50    ---    ---   ---   --- 6.27  4.78  10.750 0.100 25.720 
J135135+284015  -1.23 0.03   5.70 0.20    ---    ---   ---   --- 2.62 11.50   1.730 0.050 25.830 
J142738+331242  -0.90 0.50   2.21 0.08    ---    ---   ---   --- 2.11 14.20   1.120 0.050 25.810 
J142952+544717  -0.60 0.80   4.40 0.20    ---    ---   ---   --- 2.08 14.40   2.700 0.200 26.210 
J151002+570243  -0.39 0.05 365.40 0.40    ---    ---   ---   --- 2.83 10.60 243.300 0.300 27.910 
J155633+351757  -0.20 0.07  30.10 0.60    ---    ---   ---   --- 2.65 11.30  25.500 0.600 26.990 
J161105+084437  -0.40 0.20  11.40 0.30   0.62   0.04   2.1   0.1 2.71 11.10  19.600 0.600 26.860 
J165913+210116  -0.69 0.07  34.60 0.20    ---    ---   ---   --- 2.55 11.80  18.020 0.090 26.870 
J221356-002457  -1.12 0.06   0.00 1.00    ---    ---   ---   --- 7.28  4.12  19.800 0.100 25.760 
J222032+002535  -1.04 0.02 134.00 0.30    ---    ---   ---   --- 2.88 10.40  44.610 0.090 27.160 
J222235+001536  -0.26 0.02  66.90 0.30    ---    ---   ---   --- 6.36  4.72  41.500 0.200 26.290 
J222843+011032  -0.10 0.10   0.30 0.01    ---    ---   ---   --- 2.16 13.90   0.270 0.050 25.170 
J224924+004750  -0.68 0.02  18.50 0.20    ---    ---   ---   --- 2.74 11.00   9.310 0.100 26.520 
J231443-090637   0.50 0.10   2.23 0.05    ---    ---   ---   --- 6.55  4.58   5.500 0.100 25.360 
J232604+001333  -0.90 0.02  13.90 0.20    ---    ---   ---   --- 7.51  4.00   2.270 0.030 24.760 
J235018-000658  -1.00 0.02 335.10 0.60    ---    ---   ---   --- 6.34  4.73  52.830 0.080 26.390 


Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: D2
================================================================================
Byte-by-byte Description of file: tableD2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---     Name   Name
  17- 20 F4.2   ---     f      debias factor
  22- 28 F7.3   ---     Beta   beta
  30- 36 F7.3   ---   e_Beta   rms beta
  38- 43 F6.2   ---     c1     c1
  45- 50 F6.2   ---   e_c1     rms c1
  52- 57 F6.2   ---     c2     c2
  59- 64 F6.2   ---   e_c2     rms c2
  66- 71 F6.2   ---     c3     c3
  73- 78 F6.2   ---   e_c3     rms c3
  80- 84 F5.1   ---     c4     c4
  86- 90 F5.1   ---   e_c4     rms c4
  92- 97 F6.2   ---     c5     c5
  99-104 F6.2   ---   e_c5     rms c5
 106-110 F5.2   %       Pi     rest-frame polarization fraction
 112-117 F6.3   mJy     P      rest-frame polarized intensity
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
J001115+144603  1.01     ---     ---    ---    ---   2.40   0.20  12.00   1.00   4.1   0.2   0.24   0.01  2.60  0.640 
J003126+150738  1.04     ---     ---    ---    ---   0.47   0.02  15.40   0.90   5.2   0.3    ---    ---  0.31  0.210 
J021042-001818  1.02     ---     ---    ---    ---   4.60   0.40   2.50   0.20  12.0   1.0    ---    ---  3.40  0.330 
J081333+350812  1.09     ---     ---    ---    ---   7.80   0.40   0.64   0.07  11.3   0.9    ---    ---  4.70  1.100 
J083644+005451  1.40  -0.198  -0.008   8.00   0.90    ---    ---    ---    ---   ---   ---    ---    ---  4.80  0.050 
J083946+511202  1.03     ---     ---    ---    ---   1.60   0.10  11.00   1.00   7.5   0.7    ---    ---  1.60  0.840 
J085111+142338  1.20  -0.169  -0.018   3.40   0.20    ---    ---    ---    ---   ---   ---    ---    ---  2.30  0.180 
J085853+345826  1.28   0.210   0.020   0.53   0.03    ---    ---    ---    ---   ---   ---    ---    ---  0.73  0.030 
J090600+574730  1.16     ---     ---    ---    ---   6.60   0.70  12.00   1.00   6.9   0.3    ---    ---  3.50  0.280 
J091316+591920  1.11  -0.377  -0.015   2.00   0.10    ---    ---    ---    ---   ---   ---    ---    ---  0.76  0.090 
J091824+063653  1.03  -0.440  -0.040   3.70   0.30    ---    ---    ---    ---   ---   ---    ---    ---  1.30  0.600 
J100424+122924  1.01   0.380   0.040   0.30   0.04    ---    ---    ---    ---   ---   ---    ---    ---  0.73  0.060 
J100645+462716  1.00  -0.320  -0.030   1.40   0.10    ---    ---    ---    ---   ---   ---    ---    ---  0.66  0.060 
J102551+192314  1.04     ---     ---    ---    ---   5.00   0.20   1.60   0.10  11.0   1.0    ---    ---  4.90  0.570 
J102623+254259  1.00     ---     ---    ---    ---   8.20   0.60  11.00   1.00   9.5   0.8    ---    ---  8.10 14.000 
J103601+500831  1.24  -0.420  -0.027   5.40   0.30    ---    ---    ---    ---   ---   ---    ---    ---  2.00  0.130 
J104624+590524a 1.23     ---     ---    ---    ---  12.80   0.70   2.50   0.20   9.4   0.7    ---    ---  9.90  0.050 
J104624+590524b 1.04  -0.301  -0.028  13.70   0.80    ---    ---    ---    ---   ---   ---    ---    ---  7.00  0.420 
J105320-001650  1.42   0.240   0.020   0.44   0.03    ---    ---    ---    ---   ---   ---    ---    ---  0.79  0.070 
J130738+150752  1.02     ---     ---    ---    ---   5.20   0.30   3.60   0.40   9.7   0.6    ---    ---  4.10  0.270 
J130940+573311  1.00   0.520   0.030   0.15   0.01    ---    ---    ---    ---   ---   ---    ---    ---  0.50  0.060 
J132512+112330  1.03   0.380   0.040   0.31   0.02    ---    ---    ---    ---   ---   ---    ---    ---  0.76  0.430 
J133342+491625  1.05  -0.118  -0.009   7.30   0.60    ---    ---    ---    ---   ---   ---    ---    ---  6.00  0.650 
J135135+284015  1.00  -0.266  -0.012  15.40   0.90    ---    ---    ---    ---   ---   ---    ---    ---  8.10  0.140 
J142738+331242  1.41     ---     ---    ---    ---  11.00   1.00   1.89   0.08  10.0   1.0   3.20   0.20  7.90  0.090 
J142952+544717  1.08  -0.313  -0.020   9.40   0.80    ---    ---    ---    ---   ---   ---    ---    ---  4.10  0.110 
J151002+570243  1.00     ---     ---    ---    ---   4.60   0.40   8.80   0.50   2.9   0.3    ---    ---  3.80  9.200 
J155633+351757  1.03  -0.333  -0.025  20.00   1.00    ---    ---    ---    ---   ---   ---    ---    ---  9.10  2.300 
J161105+084437  1.36     ---     ---    ---    ---   2.90   0.20  17.30   0.90   4.6   0.2   2.40   0.20  3.60  0.700 
J165913+210116  1.20     ---     ---    ---    ---   2.20   0.20   2.10   0.20   4.9   0.5   1.70   0.10  2.00  0.370 
J221356-002457  1.03     ---     ---    ---    ---   1.08   0.08  29.00   4.00  18.0   2.0    ---    ---  0.40  0.080 
J222032+002535  1.07  -0.163  -0.021  10.30   0.90    ---    ---    ---    ---   ---   ---    ---    ---  7.00  3.100 
J222235+001536  1.04     ---     ---    ---    ---   6.40   0.30  18.00   2.00  15.4   1.0    ---    ---  4.30  1.800 
J222843+011032  1.00  -0.465  -0.031  61.00   5.00    ---    ---    ---    ---   ---   ---    ---    --- 18.00  0.050 
J224924+004750  1.01     ---     ---    ---    ---   9.60   0.80  12.00   1.00  11.0   1.0    ---    ---  9.50  0.890 
J231443-090637  1.10   0.320   0.020   1.33   0.06    ---    ---    ---    ---   ---   ---    ---    ---  2.20  0.120 
J232604+001333  1.26   0.420   0.020   0.81   0.09    ---    ---    ---    ---   ---   ---    ---    ---  1.50  0.030 
J235018-000658  1.02     ---     ---    ---    ---   2.70   0.20   1.60   0.20  10.0   1.0   1.30   0.20  3.90  2.100 


Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: D3
================================================================================
Byte-by-byte Description of file: tableD3.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---      Name      Name
  17- 20 I4     rad/m2   RMchi     RM from fitting slope of pol angle
  22- 22 I1     ---      flag      detection flag - 1 for detection 0 for non detection
  24- 26 I3     rad/m2   Phi-nowt  FWHM of RMSF
  28- 35 F8.2   rad/m2   RM-nowt   RM for nowt
  37- 41 F5.2   rad/m2 e_RM-nowt   rms of RM for nowt
  43- 48 F6.3   %        A-nowt    Peak polarized fraction nowt
  50- 54 F5.3   %      e_A-nowt    rms of Peak polarized fraction nowt
  56- 59 I4     ---      SNR-nowt  Signal-to-noise ratio for nowt
  61- 68 F8.2   rad/m2   RM-sdwt   RM for sdwt
  70- 74 F5.2   rad/m2 e_RM-sdwt   rms of RM for sdwt
  76- 81 F6.3   %        A-sdwt    Peak polarized fraction sdwt
  83- 87 F5.3   %      e_A-sdwt    rms of Peak polarized fraction sdwt
  89- 93 I5     ---      SNR-sdwt  Signal-to-noise ratio for sdwt
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
J001115+144603   -11 1  76   -11.90  0.60  1.510 0.020   28    -6.50  0.50  1.850 0.030    32 
J003126+150738    22 1 135    15.00  2.00  0.260 0.007   17    10.00  2.00  0.236 0.007    16 
J021042-001818    -2 1  82     5.10  0.70  2.650 0.050   25    -4.50  0.70  2.800 0.050    25 
J081333+350812    12 1 224    12.60  0.60  5.050 0.030   78    11.90  0.60  5.120 0.030    77 
J083644+005451     3 0  56 -8682.00  4.00  3.000 0.500    6 -8688.00  5.00  2.700 0.500     6 
J083946+511202    12 1 228    10.50  0.80  1.450 0.010   63    13.50  0.80  1.470 0.010    63 
J085111+142338    39 0 213   -60.00 30.00  1.200 0.300    4    -3.00 20.00  1.400 0.300     4 
J085853+345826   -49 0 239  8480.00 40.00  0.400 0.100    3  8720.00 40.00  0.400 0.100     3 
J090600+574730    -5 1 219    -5.50  0.60  5.870 0.030   84    -5.20  0.60  5.900 0.030    83 
J091316+591920    33 0 232 -7810.00 30.00  0.340 0.090    4 -7810.00 30.00  0.330 0.090     4 
J091824+063653    38 1 218   256.20  0.90  1.045 0.009   50   259.00  0.90  1.051 0.009    51 
J100424+122924   204 0 383   150.00 50.00  0.400 0.100    3   150.00 50.00  0.400 0.100     4 
J100645+462716   -37 0 225 -2860.00 30.00  0.400 0.100    4 -2860.00 30.00  0.400 0.100     3 
J102551+192314    13 1 224    17.30  0.60  3.300 0.020   76    16.00  0.70  3.330 0.020    75 
J102623+254259    10 1 390     9.92  0.06  8.110 0.010 1363     9.90  0.06  8.100 0.010  1343 
J103601+500831    -5 0 222  2310.00 30.00  1.400 0.400    4  2330.00 30.00  1.300 0.400     3 
J104624+590524a   -3 1 241   -12.00  6.00  7.300 0.400    9    -7.00  5.00  7.700 0.400    10 
J104624+590524b    6 1 241     8.30  0.50  6.430 0.030  111     8.30  0.50  6.400 0.030   110 
J105320-001650  -161 0 241 -1160.00 30.00  0.400 0.100    4 -6690.00 30.00  0.400 0.100     4 
J130738+150752    11 1 474     6.00  4.00  3.910 0.060   29    11.00  3.00  3.950 0.060    30 
J130940+573311     5 0 251  9370.00 40.00  0.270 0.090    3    30.00 50.00  0.240 0.090     3 
J132512+112330   102 1 223    55.00  2.00  0.630 0.010   25    78.00  2.00  0.640 0.010    25 
J133342+491625    12 1 225    12.60  0.60  5.500 0.030   77    12.70  0.60  5.470 0.030    77 
J135135+284015    41 0 242 -1980.00 40.00  4.000 1.000    3  2690.00 40.00  4.000 1.000     3 
J142738+331242    14 0  53    75.00  5.00  2.500 0.500    5  4802.00  5.00  2.400 0.500     5 
J142952+544717     7 0  53 -6891.00  6.00  2.400 0.500    5 -6880.00  6.00  2.000 0.500     4 
J151002+570243   -12 1 215   -74.30  0.30  2.904 0.008  159   -82.90  0.30  2.595 0.008   145 
J155633+351757     6 1  73     7.80  0.70  7.200 0.100   24     7.40  0.60  7.600 0.100    26 
J161105+084437     1 0  42  4601.00  3.00  1.500 0.200    6  4547.00  4.00  1.300 0.200     6 
J165913+210116     6 1  40    99.00  1.00  1.200 0.060    9    96.00  1.00  1.300 0.080    11 
J221356-002457   -44 1 218   -35.00  2.00  0.480 0.010   19   -34.00  3.00  0.440 0.010    17 
J222032+002535   -13 1  43   -12.90  0.06  6.580 0.010  259   -12.83  0.05  6.530 0.020   182 
J222235+001536   -17 1  43   -16.78  0.06  5.840 0.010  200   -16.92  0.06  5.370 0.010   164 
J222843+011032    16 0  59 -7123.00  9.00 12.000 3.000    3 -7123.00  9.00 11.000 3.000     3 
J224924+004750     2 1  81     4.50  0.20  8.160 0.050   79     4.10  0.20  8.850 0.050    79 
J231443-090637     0 0  73     7.00  8.00  2.100 0.500    4  8910.00 10.00  1.400 0.400     3 
J232604+001333    18 0  76 -8174.00  5.00  1.500 0.200    8  2280.00 10.00  0.700 0.200     3 
J235018-000658     5 1  43     3.45  0.07  2.215 0.007  142     5.93  0.08  2.291 0.009   112 


Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: D4
================================================================================
Byte-by-byte Description of file: tableD4.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label         Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---      Name          Name
  17- 20 A4     ---      model         best fitting model
  22- 27 F6.3   %        p             modulus or peak of function
  29- 33 F5.3   %      e_p             rms polarization modulus
  35- 39 F5.2   rad      psi0          angle
  41- 44 F4.2   rad    e_psi0          rms of angle
  46- 52 F7.1   rad/m2   phi0          position of delta function (D) or peak position of Gaussian (G)
  54- 58 F5.1   rad/m2 e_phi0          rms of position
  60- 64 F5.1   rad/m2   sigma-phi     width of Gaussian
  66- 70 F5.1   rad/m2 e_sigma-phi     rms of width of Gaussian
  72- 76 F5.1   ---      N             Gaussian deviation from normality
  78- 82 F5.1   ---    e_N             rms of Gaussian deviation from normality
  84- 87 F4.2   %        Fmax-percent  peak of function using all components in percent
  89- 93 F5.3   mJy      Fmax-flux     peak of function using all components in mJy
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
J001115+144603  GG1   0.970 0.060  1.50 0.30    27.0   2.0   7.0   8.0   5.7   0.4 0.11 0.030 
J001115+144603  GG2   1.600 0.200  1.60 0.20    -7.0   2.0   5.0   8.0   2.0   1.0 0.11 0.030 
J003126+150738  DD1   0.200 0.100  0.60 0.40  -185.0   5.0   ---   ---   ---   --- 0.30 0.200 
J003126+150738  DD2   0.300 0.100  0.50 0.20     7.0   3.0   ---   ---   ---   --- 0.30 0.200 
J021042-001818  DG1   0.900 0.300  0.70 0.30   100.0 300.0   ---   ---   ---   --- 0.93 0.090 
J021042-001818  DG2   3.511 0.006  1.50 0.10    -9.0   1.0   9.0  10.0   5.0   1.0 0.93 0.090 
J081333+350812  DDD1  4.400 0.300  0.72 0.05     6.5   0.5   ---   ---   ---   --- 4.40 0.650 
J081333+350812  DDD2  0.300 0.200  0.80 0.40  -340.0  20.0   ---   ---   ---   --- 4.40 0.650 
J081333+350812  DDD3  2.600 0.400  1.10 0.10    38.0   1.0   ---   ---   ---   --- 4.40 0.650 
J083644+005451  D     2.000 1.000  0.70 0.70    10.0  60.0   ---   ---   ---   --- 2.50 0.030 
J083946+511202  DDD1  0.300 0.100  1.00 0.30   -48.0   2.0   ---   ---   ---   --- 1.30 0.680 
J083946+511202  DDD2  1.300 0.200 -0.40 0.10     2.0   1.0   ---   ---   ---   --- 1.30 0.680 
J083946+511202  DDD3  0.300 0.200 -1.20 0.40   103.0   5.0   ---   ---   ---   --- 1.30 0.680 
J085111+142338  D     1.300 0.500 -1.60 0.40    30.0  20.0   ---   ---   ---   --- 1.30 0.100 
J085853+345826  D     0.300 0.200  0.30 0.70  -900.0  70.0   ---   ---   ---   --- 0.33 0.030 
J090600+574730  DG1   6.000 0.400 -1.20 0.06     2.0  50.0   ---   ---   ---   --- 6.00 0.800 
J090600+574730  DG2   1.188 0.003 -1.60 0.40  -220.0   7.0  70.0  10.0  13.0   1.0 6.00 0.800 
J091316+591920  D     0.300 0.200 -0.30 0.80 -1010.0  60.0   ---   ---   ---   --- 0.30 0.030 
J091824+063653  G     2.100 0.100 -0.50 0.10   251.0   2.0  44.0   7.0   7.0   8.0 0.01 0.010 
J100424+122924  D     0.400 0.200 -0.40 0.60   120.0  40.0   ---   ---   ---   --- 0.37 0.040 
J100645+462716  D     0.300 0.200 -1.10 0.60    70.0  60.0   ---   ---   ---   --- 0.31 0.030 
J102551+192314  DD1   3.600 0.300 -1.06 0.09    15.0   1.0   ---   ---   ---   --- 3.60 0.860 
J102551+192314  DD2   0.600 0.100 -0.40 0.60  -112.0   6.0   ---   ---   ---   --- 3.60 0.860 
J102623+254259  DDD1  1.600 0.100  0.22 0.04    -3.4   0.4   ---   ---   ---   --- 4.10 6.200 
J102623+254259  DDD2  4.100 0.200  0.43 0.02    -8.3   0.2   ---   ---   ---   --- 4.10 6.200 
J102623+254259  DDD3  2.600 0.200 -0.28 0.04    47.8   0.4   ---   ---   ---   --- 4.10 6.200 
J103601+500831  D     1.100 0.400  0.30 0.70 -1100.0  50.0   ---   ---   ---   --- 1.10 0.070 
J104624+590524a G    11.000 2.000  1.40 0.30    -7.0   3.0  30.0  30.0  12.0  10.0 0.11 0.000 
J104624+590524b GG1   1.200 0.300  0.50 0.20  -610.0  20.0  90.0 100.0   4.0   2.0 0.08 0.010 
J104624+590524b GG2  11.000 0.800 -1.37 0.06     6.5   0.5  39.0   3.0   8.0   3.0 0.08 0.010 
J105320-001650  D     0.300 0.200  0.40 0.70   270.0  40.0   ---   ---   ---   --- 0.34 0.030 
J130738+150752  DD1   2.500 0.500 -0.30 0.20   -47.0   2.0   ---   ---   ---   --- 2.50 0.160 
J130738+150752  DD2   1.800 0.400 -1.50 0.30    94.0   3.0   ---   ---   ---   --- 2.50 0.160 
J130940+573311  D     0.200 0.100 -0.80 0.70    30.0  50.0   ---   ---   ---   --- 0.23 0.030 
J132512+112330  DD1   0.200 0.030 -1.60 0.70   522.0   6.0   ---   ---   ---   --- 0.69 0.380 
J132512+112330  DD2   0.690 0.060  0.10 0.20    65.0   1.0   ---   ---   ---   --- 0.69 0.380 
J133342+491625  DD1   0.300 0.300 -0.50 0.40   147.0   5.0   ---   ---   ---   --- 5.40 1.000 
J133342+491625  DD2   5.400 0.400  0.22 0.04    15.2   0.4   ---   ---   ---   --- 5.40 1.000 
J135135+284015  D     3.000 2.000  0.50 0.80 -1530.0  90.0   ---   ---   ---   --- 2.90 0.040 
J142738+331242  D     2.000 1.000  1.40 0.80  -560.0  90.0   ---   ---   ---   --- 1.60 0.020 
J142952+544717  D     2.000 1.000 -0.90 0.70 -1010.0  90.0   ---   ---   ---   --- 2.00 0.070 
J151002+570243  DDD1  2.100 0.100  1.60 0.10    18.0   1.0   ---   ---   ---   --- 2.20 5.400 
J151002+570243  DDD2  2.200 0.200 -0.33 0.08  -127.0   1.0   ---   ---   ---   --- 2.20 5.400 
J151002+570243  DDD3  0.540 0.040  1.00 0.08   128.0   2.0   ---   ---   ---   --- 2.20 5.400 
J155633+351757  DD1   2.000 2.000  0.40 0.30   240.0  10.0   ---   ---   ---   --- 7.00 1.500 
J155633+351757  DD2   7.000 2.000  0.80 0.30     7.0   6.0   ---   ---   ---   --- 7.00 1.500 
J161105+084437  D     1.400 0.800  1.50 0.70  1060.0  60.0   ---   ---   ---   --- 1.40 0.180 
J165913+210116  DD1   1.100 0.400  0.30 0.50   290.0  30.0   ---   ---   ---   --- 1.20 0.150 
J165913+210116  DD2   1.200 0.500  1.10 0.50    90.0  30.0   ---   ---   ---   --- 1.20 0.150 
J221356-002457  DDD1  0.460 0.050  0.20 0.20   -31.0   1.0   ---   ---   ---   --- 0.46 0.250 
J221356-002457  DDD2  0.200 0.030  0.10 0.20   242.0   2.0   ---   ---   ---   --- 0.46 0.250 
J221356-002457  DDD3  0.230 0.040 -0.10 0.20  -271.0   1.0   ---   ---   ---   --- 0.46 0.250 
J222032+002535  DG1   6.600 0.200  1.32 0.04   -10.0  30.0   ---   ---   ---   --- 6.60 3.500 
J222032+002535  DG2   2.472 0.002 -1.10 0.10   260.0  20.0 100.0  10.0   9.0   2.0 6.60 3.500 
J222235+001536  DD1   4.700 0.200 -0.63 0.09   -23.0   1.0   ---   ---   ---   --- 4.70 2.400 
J222235+001536  DD2   1.800 0.500 -1.60 0.10     3.0   2.0   ---   ---   ---   --- 4.70 2.400 
J222843+011032  D     8.000 4.000  0.20 0.70    -9.0  80.0   ---   ---   ---   --- 7.70 0.020 
J224924+004750  DD1   8.500 0.500  1.12 0.09     5.3   0.5   ---   ---   ---   --- 8.50 0.770 
J224924+004750  DD2   1.800 0.700  1.20 0.40    45.0   3.0   ---   ---   ---   --- 8.50 0.770 
J231443-090637  D     1.400 0.800  0.50 0.80  1250.0  70.0   ---   ---   ---   --- 1.40 0.050 
J232604+001333  D     0.700 0.700 -1.30 0.70   400.0  80.0   ---   ---   ---   --- 0.65 0.040 
J235018-000658  DG1   1.300 0.200  0.30 0.10     5.0  50.0   ---   ---   ---   --- 1.30 1.600 
J235018-000658  DG2   2.785 0.002  0.49 0.06    17.2   0.6  19.0   3.0   7.0   1.0 1.30 1.600 


==> AppendixE.txt <==
Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: E1
================================================================================
Byte-by-byte Description of file: tableE1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label      Explanations
--------------------------------------------------------------------------------
   1-  2 I2     h        RAh        RA-hours
   4-  5 I2     min      RAm        RA-minutes
   7- 11 F5.2   s        RAs        RA-seconds
  13- 13 A1     ---      DE-        Dec-sign
  15- 16 I2     deg      DEd        Dec-degrees
  18- 19 I2     arcmin   DEm        Dec-minutes
  21- 25 F5.2   arcsec   DEs        Dec-seconds
  27- 30 F4.2   ---      z          redshift
  32- 39 F8.2   mJy      Ium-e      rest-frame flux
  41- 45 F5.2   ---      alpha      spectral index
  47- 51 F5.2   ---      log-Lum-e  log10 lum
  53- 57 F5.2   %        Pi-e       rest-frame pol frac
  59- 64 F6.1   rad/m2   RM         RM
  66- 71 F6.1   rad/m2   GRM        Galactic RM
  73- 78 F6.1   rad/m2   RRM        Residual RM
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
 0  3 22.00 - 17 27 11.40 1.47   884.10 -0.71 27.70  2.08  -26.9   -2.3  -25.0 
 0  5 59.41 + 16  9 46.70 0.45   204.10 -0.70 26.00  1.60  -33.4  -21.8  -12.0 
 0  6 13.87 -  6 23 35.20 0.35  1627.00 -0.09 26.70  3.21 -409.0    2.9 -410.0 
 0  6 22.60 -  0  4 25.10 1.04   968.90 -0.83 27.40  1.05   20.3   -2.6   23.0 
 0 13 31.09 + 40 51 36.00 0.26   632.10 -0.35 26.00  0.98  -55.2  -74.6   19.0 
 0 15 59.98 + 39  0 27.20 1.72    73.25 -0.94 26.70  4.56 -124.0 -116.0   -7.7 
 0 18 51.38 - 12 42 33.50 1.59   492.20 -1.02 27.50  2.48    8.7    2.3    6.4 
 0 20 25.32 + 15 40 52.70 2.02   483.70 -1.19 27.70  8.28  -20.3  -16.7   -3.6 
 0 24 30.12 - 29 28 48.90 0.41   278.40 -1.16 26.10  2.31   18.9    3.5   15.0 
 0 25 26.15 + 39 19 35.70 1.95   580.40 -0.19 27.70  3.44  -98.5 -104.0    5.5 
 0 25 49.17 - 26  2 12.80 0.32  1526.00 -0.80 26.60  0.47   47.6    7.2   40.0 
 0 32 35.50 + 39 42 16.00 0.93    67.20 -1.10 26.20  7.53  -99.6 -102.0    2.2 
 0 35  6.00 + 42 38 19.00 1.59    99.56 -0.88 26.80  2.06  106.0  -55.0  160.0 
 0 35  8.80 - 20  3 59.20 0.52   225.90 -1.13 26.20  0.56  -51.5    5.9  -57.0 
 0 36  6.55 + 18 37 59.00 1.47   424.30 -1.05 27.40  2.08  125.0  -11.0  140.0 
 0 37 58.31 + 24  7 11.60 2.26   411.90 -0.64 27.70  3.85    3.3  -30.9   34.0 
 0 38 20.41 -  2  7 40.40 0.22  1254.00 -0.73 26.20  0.73   86.6   -4.3   91.0 
 0 50 41.27 -  9 29  6.20 1.53   647.30 -0.19 27.60  3.31  283.0   -7.7  290.0 
 0 54  8.40 -  3 33 55.90 0.21   200.30 -1.09 25.30  0.68  151.0   -1.5  150.0 
 0 59  5.53 +  0  6 51.50 0.72  1020.00 -0.49 27.10  5.36   -6.3   -3.7   -2.6 
 1  4 22.49 - 12 35 15.60 0.39   274.10 -0.98 26.00  6.21    3.5   -0.7    4.2 
 1  6 22.98 -  1 55 38.30 2.20   423.60 -0.33 27.70  8.33   -7.8    3.5  -11.0 
 1  8 26.80 -  0 37 24.30 1.37   519.50 -0.31 27.40  4.87    4.5    6.0   -1.4 
 1  8 50.56 + 13 18 31.40 0.06  1838.00 -0.64 25.20  7.92  -12.0   -2.4   -9.6 
 1 10 18.79 + 31 47 20.00 0.69   144.50 -1.32 26.20  1.68  -58.0  -59.3    1.2 
 1 13 15.88 - 35 51 49.00 1.22   236.60  0.17 27.00  3.19  -95.4    3.3  -99.0 
 1 13 17.80 + 40 26 13.10 1.48   208.70 -0.67 27.10  4.10  -62.2  -89.6   27.0 
 1 13 42.60 - 25 23 58.80 1.05   171.70 -0.53 26.70  2.76   19.2   10.5    8.7 
 1 15 23.84 - 28  4 55.00 2.56   416.40 -0.05 27.80  3.19   95.1   10.8   84.0 
 1 16 12.46 - 11 36 14.90 0.67   918.70 -0.26 27.00  1.23   -6.4   -4.1   -2.3 
 1 17 26.88 +  7 41 49.10 0.34   557.70 -0.48 26.20  2.45   20.5   -4.5   25.0 
 1 18 18.56 +  2 58  5.60 0.67   393.10 -0.73 26.70  0.03  -58.6    4.4  -63.0 
 1 18 57.25 - 21 41 29.80 1.16   754.00  0.31 27.40  2.50   84.0    8.2   76.0 
 1 20 27.12 - 15 20 16.90 0.56   578.90 -1.07 26.70  2.88    8.1    4.7    3.4 
 1 20 31.70 - 27  1 24.70 0.56   746.60 -0.10 26.80  5.96   85.4   11.8   74.0 
 1 21  1.03 +  3 44 14.90 0.77   148.10 -1.10 26.30  4.44  372.0    1.7  370.0 
 1 21 41.62 + 11 49 49.90 0.57   907.30 -0.05 26.90  1.51  203.0   -0.5  200.0 
 1 21 56.88 +  4 22 24.00 0.64  1437.00  0.17 27.20  1.77   -8.8    0.5   -9.3 
 1 22 27.92 -  4 21 27.50 1.93   610.00 -0.67 27.70  1.57   -3.5   -0.5   -3.0 
 1 25 28.83 -  0  5 56.50 1.07  1379.00 -0.04 27.60  2.81   15.2   13.9    1.3 
 1 26 14.99 - 22 22 32.80 0.72   297.50 -0.40 26.60  4.81    7.9    7.5    0.4 
 1 26 44.40 + 33 13  9.60 0.80   811.10 -0.75 27.10  5.11  -65.4  -61.4   -4.0 
 1 27 30.24 - 14  2 57.10 0.37   305.00 -1.02 26.00  2.04   20.7    4.4   16.0 
 1 28 30.26 + 29  2 59.80 0.40   438.60 -0.93 26.20  1.65  -47.8  -49.6    1.9 
 1 29 59.79 + 23 38 19.40 1.46   989.10 -0.74 27.70  0.57   19.3  -35.2   54.0 
 1 31 21.50 +  6 23 37.80 0.66   213.30 -1.02 26.40  4.72   11.0    1.7    9.3 
 1 31 29.59 + 39 42 57.10 0.93    23.67 -1.05 25.70  1.64 -155.0  -87.3  -67.0 
 1 32 43.41 - 16 54 47.70 1.02  1246.00  0.22 27.50  1.90  165.0    6.3  160.0 
 1 34 31.97 - 38 43 31.90 2.14   542.90  0.03 27.80  1.12   -5.7    4.3   -9.9 
 1 35 15.03 +  8 11  7.30 0.50   526.30 -0.73 26.50  2.12   -3.7   -4.1    0.4 
 1 35 37.49 - 20  8 45.80 1.14   433.80 -0.18 27.20  2.39    2.4    8.4   -6.0 
 1 39 57.48 +  1 31 51.30 0.26   439.40 -0.52 25.90  1.51    6.8    7.7   -0.8 
 1 41  9.13 + 13 53 28.30 0.62   506.90 -0.89 26.70  0.00  115.0   -5.6  120.0 
 1 42  9.71 + 39 12 40.30 1.11    63.78 -0.78 26.30  3.88  -79.2  -83.5    4.3 
 1 45  3.38 - 27 33 34.90 1.16   738.00 -0.12 27.40  1.65  284.0    6.9  280.0 
 1 46 45.10 -  5 37 58.70 0.63   281.00 -0.78 26.50  4.09  -17.2   -8.8   -8.3 
 1 49 22.36 +  5 55 53.40 2.35  1241.00  0.26 28.20  1.13   28.8    8.9   20.0 
 1 53  9.91 -  6 45 34.10 0.61   475.90 -0.09 26.70  1.19   14.5   -7.5   22.0 
 1 56 18.62 +  5 35 44.30 0.49   113.80 -1.02 25.80  5.37  -74.5    6.1  -81.0 
 1 57 41.60 - 10 43 40.70 0.62   517.60 -0.77 26.70  1.26   18.1    2.3   16.0 
 2  0 12.15 - 30 53 26.50 0.68   415.60 -1.11 26.70  1.88   13.3    4.4    9.0 
 2  1 57.19 - 11 32 33.30 0.67  1081.00 -0.51 27.10  2.84    1.8    5.3   -3.5 
 2  4 57.68 - 17  1 19.40 1.74  1200.00  0.04 27.90  2.23   25.2   13.6   12.0 
 2  5  4.90 + 32 12 30.10 1.47   953.10  0.15 27.70  0.25  174.0  -79.7  250.0 
 2  7  7.52 +  6 58 56.30 0.36   425.90 -0.65 26.10  2.11   14.9    2.8   12.0 
 2  7 15.67 - 38 57  2.10 0.25   221.10 -0.10 25.50  2.86   12.8    6.2    6.6 
 2 16 12.95 + 39 30 56.20 0.96    13.83 -0.89 25.50 10.30  -21.8  -78.3   57.0 
 2 17  1.84 + 28  4 58.20 1.57   257.20 -0.96 27.20  0.79 -152.0  -70.1  -82.0 
 2 17 48.93 +  1 44 48.90 1.72  1372.00  0.43 28.00  1.01  -17.5   -8.2   -9.3 
 2 20 54.28 -  1 56 51.80 0.17   232.60 -1.21 25.20  4.06    6.9    5.7    1.2 
 2 22  1.96 +  8 26 47.30 0.27   357.30 -0.75 25.80  6.94   -9.5   -7.8   -1.7 
 2 22 56.40 - 34 41 28.20 1.49   949.90  0.19 27.70  1.25   -3.2    6.6   -9.8 
 2 24 28.28 +  6 59 24.70 0.51   718.90  0.13 26.70  1.14   -6.3   -2.7   -3.6 
 2 25  2.61 - 23 12 47.60 0.23   630.30 -0.53 25.90  1.35    7.9   14.6   -6.7 
 2 25  8.08 -  0 35 31.80 0.69   268.00 -0.77 26.50  7.28 -196.0    5.2 -200.0 
 2 28 53.24 -  3 37 38.70 0.70   685.10 -0.19 26.90  1.16  127.0    9.4  120.0 
 2 29 28.41 - 36 43 57.80 2.12   191.50  0.38 27.30  2.11    5.9    5.7    0.2 
 2 31 45.88 + 13 22 54.70 1.65   374.90 -0.02 27.40  3.04  -70.6    3.8  -74.0 
 2 34 22.28 - 30  4 31.20 1.57   116.00 -1.46 26.90  1.02  -61.0    6.5  -67.0 
 2 35  0.23 - 14 12  6.80 1.44   596.80 -0.64 27.50  5.24    4.7   19.2  -15.0 
 2 35 32.13 + 12 19 53.60 1.32   228.90 -0.92 27.00  8.33   14.6    5.2    9.5 
 2 39 51.25 +  4 16 21.00 0.98   704.80 -0.08 27.20  3.77    0.2   -2.7    2.9 
 3  9 59.76 + 17  5 59.40 0.26   644.40 -0.94 26.00  5.40  -16.8  -19.8    3.0 
 3 12 43.57 +  1 33 17.10 0.66   331.40 -0.10 26.60  3.74  -11.8    3.5  -15.0 
 3 12 46.45 - 14 49 51.90 1.77   856.10 -0.72 27.80  1.83   42.2    6.1   36.0 
 3 15 21.04 + 10 12 43.20 0.22   388.60 -0.79 25.70  2.25   -5.5    2.4   -7.9 
 3 20 46.39 - 38 37 29.20 0.91  1854.00 -0.85 27.60  0.38  187.0    2.5  180.0 
 3 21 29.19 - 31 22 55.90 1.78   219.00 -0.34 27.20  1.70  119.0   23.7   95.0 
 3 25 13.34 - 24 15 48.00 1.16   176.30 -0.03 26.80  4.13 -160.0   19.5 -180.0 
 3 27 59.94 - 22  2  5.90 2.22   626.90 -0.04 27.90  3.51    6.6   24.4  -18.0 
 3 29 54.08 - 23 57  9.70 0.90  1189.00  0.28 27.40  1.52  598.0   28.1  570.0 
 3 36 50.83 - 12  1  4.80 1.54   587.10  0.13 27.50  1.30  169.0    6.5  160.0 
 3 40 26.96 - 13 23 14.40 0.22  1166.00  0.04 26.10  1.52 -106.0   -4.3 -100.0 
 3 43  5.06 - 37 40 23.00 1.42   403.70 -0.18 27.30  5.56   10.9    1.5    9.4 
 3 49 57.05 +  8  7 16.50 2.94   525.00  0.42 28.00  1.23  -34.2   27.4  -62.0 
 3 54 25.01 - 16 16 22.50 1.19   192.90 -0.17 26.80  6.77    3.4   -3.2    6.6 
 4  2 21.25 - 31 47 26.80 1.29   547.80 -0.12 27.40  3.32  -26.2    9.6  -36.0 
 4  5 33.94 - 13  8 14.40 0.57  1761.00 -0.42 27.20  2.23   15.0    8.5    6.5 
 4  6 58.98 - 38 26 28.20 1.28  1263.00  0.15 27.70  1.15 -196.0   17.2 -210.0 
 4  7 33.88 - 33  3 45.90 2.56   619.20 -0.03 28.00  1.50    6.4    9.1   -2.7 
 4  7 48.44 - 12 11 33.40 0.57  1526.00 -0.36 27.10  1.14   17.3   12.4    4.8 
 4 12 43.60 + 23  5  6.10 1.22   839.20 -0.33 27.50  0.28   -2.5   -9.2    6.7 
 4 16  4.33 - 20 56 27.90 0.81  1294.00 -0.48 27.30  1.51   16.2   13.1    3.1 
 4 16 36.59 - 18 51  8.40 1.54   703.20 -0.13 27.60  0.99   11.5   14.1   -2.6 
 4 20 22.17 + 17 53 55.20 0.81   148.50 -1.13 26.40  3.54   -2.9   -7.0    4.1 
 4 23 15.80 -  1 20 32.40 0.92  2388.00  0.52 27.70  1.99  -87.2  -22.6  -65.0 
 4 24 33.70 - 38 48 42.00 2.35   372.00 -0.29 27.70  7.29   31.8   29.0    2.8 
 4 24 42.39 - 37 56 21.50 0.78  1400.00  0.56 27.30  0.95 -159.0   28.2 -190.0 
 4 24 46.84 +  0 36  6.70 0.31  1724.00  0.69 26.60  4.75  239.0  -18.7  260.0 
 4 28 40.42 - 37 56 19.70 1.11  1425.00  0.31 27.70  5.01  -51.5   30.8  -82.0 
 4 33 54.90 -  2 29 56.00 0.53   293.20 -0.84 26.30  0.63  140.0    0.9  140.0 
 4 37 36.59 - 29 54  5.30 1.33   718.10 -0.25 27.50  1.90    0.7   13.5  -13.0 
 4 38 50.49 - 20 12 25.90 2.15   269.20 -0.50 27.50  5.21  -14.8   52.9  -68.0 
 4 42 38.62 -  0 17 42.80 0.84  1298.00 -0.15 27.40  1.48   61.9   12.3   50.0 
 4 56 42.57 +  6 43 45.20 0.21   450.60 -0.93 25.70  9.06  -37.6   73.0 -110.0 
 4 57  1.64 +  3 42 22.60 1.00  2851.00  0.37 27.90  1.39  -23.2   -2.5  -21.0 
 5  7 36.48 +  3  7 52.20 2.46   503.90 -0.65 27.80  3.27   35.7   29.9    5.8 
 5 16 16.03 - 16  3  8.50 1.28   855.20  0.09 27.50  5.10   -1.8   -4.4    2.6 
 5 23 18.55 - 26 14  9.60 3.11   823.80 -0.56 28.20  0.62 -418.0    9.7 -430.0 
 5 30  7.98 - 25  3 30.00 2.81   786.10 -0.41 28.10  1.83  -78.9   20.0  -99.0 
 5 34 17.45 - 37 47 24.70 1.67   561.20 -0.18 27.60  1.83  318.0   11.0  310.0 
 5 39 32.02 - 15 50 29.80 0.95   540.90 -0.08 27.10  1.66 -273.0   -8.7 -260.0 
 6  0 31.39 - 39 37  2.40 1.66   524.10  0.10 27.50  4.75   96.8   21.1   76.0 
 6  4 14.63 - 31 55 56.60 0.45   161.50 -0.97 25.90  0.42  138.0   82.7   55.0 
 6 55 14.78 + 54  8 60.00 0.24   497.60 -0.93 25.80  6.38   53.3   50.8    2.5 
 7  9 17.74 + 74 49 25.20 0.29   391.50 -1.03 25.90  2.30  -29.1  -20.0   -9.1 
 7 28 11.30 + 67 48 47.10 0.85   740.80 -0.65 27.10  2.00  -19.6  -25.6    6.0 
 7 41 24.22 + 33 34 10.60 0.19  1578.00 -0.10 26.10  5.59   17.6    8.0    9.6 
 7 42 37.37 + 39 44 35.20 2.20   109.60 -0.15 27.10  3.13    6.1    1.5    4.6 
 7 43  9.88 + 39 41 30.70 1.70   278.10 -0.35 27.30  2.79    8.7    2.6    6.1 
 7 58  8.84 + 39 29 28.70 2.12   135.10 -1.15 27.20  6.90    5.4    7.5   -2.1 
 8  4 13.92 + 47  4 43.00 0.51   169.70 -0.87 26.00  1.39  -23.1    0.7  -24.0 
 8  4 47.97 + 10 15 22.80 1.96   521.70 -0.98 27.70  4.02   86.5   38.6   48.0 
 8 10  3.67 + 42 28  4.00 1.18   175.70 -0.82 26.80  2.84    0.3   13.7  -13.0 
 8 12 53.13 + 40 19  0.10 0.55   236.00 -0.77 26.30  0.12 -165.0   14.9 -180.0 
 8 17 35.10 + 22 37 11.90 0.98   359.10 -0.75 26.90  8.65   46.3   33.3   13.0 
 8 18 16.02 + 42 22 45.90 0.53  1066.00 -0.03 26.90  2.36    2.3   10.1   -7.8 
 8 23 24.72 + 22 23  3.70 0.95  1203.00 -0.39 27.40  1.93 -129.0   22.1 -150.0 
 8 24 55.43 + 39 16 41.80 1.21  1279.00  0.15 27.70  2.85  102.0   12.0   90.0 
 8 25 17.22 + 44 36 31.60 0.90   138.80 -0.96 26.50  3.70    6.8    4.8    2.0 
 8 25 17.60 + 44 36 27.00 0.89   131.90 -1.01 26.40  3.66   31.5    4.8   27.0 
 8 25 50.37 +  3  9 24.80 0.51  1360.00  0.01 26.90  3.47   25.4   11.3   14.0 
 8 27 25.40 + 29 18 44.80 0.46   381.60 -0.84 26.30  4.94   17.8   18.6   -0.7 
 8 30 52.11 + 24 10 58.70 0.94   837.70  0.00 27.30  1.16    2.1   17.5  -15.0 
 8 31 10.00 + 37 42  9.90 0.92   664.60 -0.70 27.20  1.57  129.0   16.0  110.0 
 8 31 48.89 +  4 29 38.50 0.17  1016.00  0.02 25.90  2.58   32.2   30.3    1.9 
 8 32 23.22 + 49 13 21.00 0.55   325.10  0.15 26.40  3.83   25.7   -3.4   29.0 
 8 39  6.50 + 57 54 13.40 1.53   543.10 -0.99 27.50  8.18  -13.8   -9.2   -4.6 
 8 39  7.10 + 19 21 57.10 1.69   155.60 -0.78 27.00  5.73   10.0   15.5   -5.4 
 8 39 49.19 +  3 19 54.20 1.57   558.40 -0.11 27.50  2.49  -34.9   34.8  -70.0 
 8 39 56.52 + 42 27 55.90 0.60   205.30 -0.43 26.30  2.75    3.2    7.6   -4.4 
 8 40 47.70 + 13 12 23.90 0.68   875.40 -0.59 27.00  2.31   37.5   26.8   11.0 
 8 42  5.09 + 18 35 41.80 1.27   842.80 -0.26 27.50  3.96   32.9   25.9    7.0 
 8 44 29.10 + 38 30 55.70 2.94   280.70 -0.35 27.70  1.18  485.0   15.7  470.0 
 8 44 55.52 + 40  8 14.10 0.53    69.32 -0.93 25.70 11.30   12.5   12.3    0.1 
 8 45 47.17 + 13 28 58.10 1.88   187.80 -0.61 27.20  2.07    9.9   16.0   -6.0 
 8 49 40.40 +  9 49 12.70 0.36    79.06 -0.96 25.40  3.10   65.7   43.0   23.0 
 8 52 34.16 + 42 15 28.50 0.98    85.24 -1.01 26.30  4.30   -8.9    4.2  -13.0 
 8 54 39.35 + 14  5 52.10 1.02   597.40 -0.77 27.20  2.01   30.0   31.4   -1.4 
 8 54 48.87 + 20  6 30.70 0.31  4292.00  0.52 27.00  6.37   33.2   30.9    2.2 
 8 57 40.64 + 34  4  6.40 0.75   322.20 -0.95 26.70  2.59   26.3   15.3   11.0 
 8 57 47.80 + 39 44 41.00 0.53    70.40 -0.97 25.70  7.83   19.2   13.5    5.7 
 8 58 10.07 + 27 50 50.80 1.17   338.40 -0.86 27.10  0.31 -118.0    6.9 -130.0 
 8 58 52.44 + 16 51 24.50 1.45   161.90 -0.79 26.90 10.80  -52.0   32.1  -84.0 
 9  1  5.40 + 29  1 45.70 0.19   485.90 -0.68 25.60  2.76   30.2   15.0   15.0 
 9  2 16.85 - 14 15 30.40 1.33  1611.00 -0.38 27.90  2.46   12.1    9.3    2.7 
 9  4 15.24 + 28 36  8.70 1.34   678.80 -0.35 27.50  3.82    7.0    9.4   -2.3 
 9  5  4.06 + 27 48 17.20 1.47  1398.00  0.02 27.90  1.69  250.0   11.2  240.0 
 9  6 31.88 + 16 46 13.00 0.41   160.30 -1.13 25.80  1.74   31.7   33.1   -1.4 
 9  8 50.56 + 37 48 20.20 0.90   152.80 -1.04 26.50  3.81    6.1    8.3   -2.2 
 9  9 10.14 +  1 21 35.60 1.02  1004.00  0.17 27.40  6.30   -1.0  -11.3   10.0 
 9  9 33.53 + 42 53 47.40 0.67  1177.00 -0.64 27.10  0.97  -11.8   -0.0  -12.0 
 9 14  3.30 +  4  6 18.70 0.52   281.30 -0.86 26.30  7.54   46.5   20.1   26.0 
 9 16 48.36 + 25 54 17.50 1.27   587.60 -0.28 27.40  4.32    3.2   15.6  -12.0 
 9 16 48.91 + 38 54 28.14 1.25   617.30 -0.32 27.40  3.54    1.9    7.3   -5.4 
 9 17 25.07 +  2 55 54.50 0.85   512.60 -0.15 27.00  2.02 -165.0   -2.8 -160.0 
 9 21 46.60 + 37 54 10.00 1.11   161.10 -1.00 26.70  4.19   16.7   16.8   -0.1 
 9 22 12.46 +  9 18 22.50 1.65    57.04 -1.17 26.60  1.73 -194.0   37.0 -230.0 
 9 22 43.86 + 21 36 44.50 0.59  1585.00 -0.26 27.20  4.89  -17.5   11.9  -29.0 
 9 25  7.25 + 14 44 30.80 1.72   647.10 -0.00 27.70  2.08  168.0   26.3  140.0 
 9 25 59.20 + 42  3 37.00 1.75    47.98 -1.26 26.60  1.43  -11.5    2.0  -14.0 
 9 25 59.84 + 75  6  6.20 1.88   286.40 -0.04 27.40  1.39  138.0  -14.7  150.0 
 9 27 45.68 + 26 13 18.00 0.35   645.60 -0.06 26.30  1.94  -51.9   18.7  -71.0 
 9 41  4.18 + 38 53 49.80 0.62   123.50 -0.93 26.10 11.20   13.8    6.8    7.0 
 9 42 15.35 + 13 45 49.60 0.58   569.40 -0.92 26.70  1.34  -23.1    8.6  -32.0 
 9 43 36.86 -  8 19 32.00 0.23   454.90 -0.76 25.80  0.37    2.0    9.7   -7.7 
 9 44 16.40 +  9 46 19.20 0.82   251.40 -1.27 26.60  2.70   13.9    8.5    5.4 
 9 48 55.36 + 40 39 44.80 1.25  1632.00 -0.08 27.80  4.41  377.0    4.4  370.0 
 9 50 10.77 + 14 19 57.30 0.55   627.50 -0.92 26.70  3.86    4.6    3.2    1.3 
 9 54 56.81 + 17 43 31.50 1.48   814.00 -0.24 27.60  4.07   -4.4    4.8   -9.2 
 9 56 49.88 + 25 15 15.90 0.71  1190.00  0.05 27.20  1.04 -351.0   28.7 -380.0 
 9 57 38.18 + 55 22 57.40 0.90  1799.00 -0.32 27.60  2.59 -273.0    5.9 -280.0 
 9 58 44.29 + 38 48 21.50 0.90    51.36 -0.77 26.00  5.94   17.7    7.3   10.0 
10  0 17.51 +  0  5 23.00 0.91   242.20 -0.77 26.70  4.63   -5.4    3.4   -8.7 
10  6 46.43 - 21 59 20.30 0.33   273.80  0.09 25.90  7.83   18.7    9.8    8.9 
10 10 27.54 + 41 32 39.10 0.61   377.40 -0.82 26.60  5.32    3.0    3.8   -0.8 
10 11  0.36 +  6 24 40.20 1.41   476.80 -1.22 27.40  0.54   35.4   11.3   24.0 
10 11 45.46 + 46 28 20.10 1.78   320.20 -1.24 27.40  0.57 -216.0   10.1 -230.0 
10 22 55.26 + 39  8 49.80 0.92    87.16 -1.05 26.30  3.75  -64.2    7.3  -71.0 
10 23 11.60 + 39 48 17.20 1.25   762.50 -0.18 27.50  3.44   16.5   10.1    6.4 
10 24 44.82 + 19 12 20.70 0.83   788.20  0.08 27.10  1.45    9.8    9.2    0.6 
10 25 29.87 + 42 57 43.10 0.81   118.20 -1.21 26.30  4.93    7.5    9.9   -2.5 
10 26 30.53 + 75  5 17.10 1.71   252.00 -0.86 27.30  1.60    9.2  -28.4   38.0 
10 27 14.70 + 46  2 47.80 0.53   209.80 -0.96 26.20  8.73   -8.6    3.8  -12.0 
10 28 40.37 -  3 36 19.20 0.36   181.10 -0.63 25.80  5.20  -44.9   -1.7  -43.0 
10 28 44.30 + 38 44 36.70 0.36   201.30 -0.56 25.80  7.71  -41.7    5.7  -47.0 
10 29 31.54 -  8 13 38.20 1.78   399.50  0.01 27.50  1.94   27.8  -16.4   44.0 
10 33  3.71 + 41 16  6.60 1.12   276.00 -0.42 26.90  4.13    5.9   10.3   -4.4 
10 33 33.87 + 58 14 37.90 0.43   494.70 -1.11 26.40  0.10    3.0   -0.8    3.8 
10 35  2.13 - 20 11 34.30 2.20  1111.00  0.20 28.10  2.22  -89.2  -22.0  -67.0 
10 37 12.43 + 40 11 37.90 0.83   101.80 -1.14 26.30  0.11 -215.0   10.1 -230.0 
10 37 16.09 - 29 34  3.10 0.31  2207.00  0.34 26.70  2.97 -126.0  -31.4  -95.0 
10 39  6.75 - 15 41  7.40 0.53   528.00  0.09 26.60  1.64  151.0  -11.0  160.0 
10 41 17.16 +  6 10 16.50 1.27  1663.00  0.09 27.80  2.00    8.0   14.3   -6.3 
10 42 42.70 - 28 42 49.30 1.03  1415.00 -0.51 27.60  9.10   16.5   25.5   -9.0 
10 48  6.72 - 19  9 35.90 0.59  1145.00  0.01 27.00  2.50  222.0    3.5  220.0 
10 50 42.38 - 27 33  8.70 1.56   277.60 -0.88 27.20 16.60   -9.2   -0.7   -8.5 
10 51  4.75 - 31 38 14.10 1.43   548.80 -0.16 27.40  2.53   57.5   41.3   16.0 
10 51 32.11 - 20 23 47.90 1.12   243.40 -1.15 26.90  4.98   -4.6    1.1   -5.7 
10 51 48.80 + 21 19 52.80 1.30  1010.00 -0.12 27.60  0.66 -189.0   -1.5 -190.0 
10 57 54.10 - 25  9 28.10 0.59   400.20  0.11 26.60  2.61   29.7   16.8   13.0 
10 58 29.62 +  1 33 58.20 0.89  3224.00  0.02 27.80  3.25  -43.8    0.3  -44.0 
10 58 58.69 + 43  1 23.70 0.75   539.80 -0.97 26.90  4.06   20.9   15.7    5.2 
11  0 47.73 + 10 46 13.10 0.42   141.60 -0.80 25.80  8.45    9.7   10.9   -1.2 
11  2  8.70 + 34 55 10.30 0.37   131.60 -0.79 25.70  1.59  -59.2   12.9  -72.0 
11  4 12.22 + 76 58 59.70 0.31   528.50 -0.71 26.10  2.16  -29.3  -29.2   -0.1 
11  6 22.18 - 21  9  0.80 1.12   426.10 -1.14 27.10  6.02   33.3    8.0   25.0 
11  7 15.02 + 16 28  1.50 0.63   484.00 -0.31 26.70  2.83   -8.7   -2.4   -6.3 
11  8 37.70 + 38 58 41.00 0.78   159.70 -0.97 26.40  7.78    1.1    5.9   -4.8 
11  8 46.19 +  2  2 42.70 0.16   517.10 -0.18 25.50  5.16   21.6   12.3    9.3 
11  9 10.78 - 23  1 44.30 1.88   298.20 -0.79 27.40  0.60  -51.6   -0.2  -51.0 
11  9 28.86 + 37 44 31.40 2.29   696.90 -0.31 27.90  0.69  203.0    6.1  200.0 
11  9 49.85 + 37 38 29.40 0.35   287.90 -1.02 25.90  8.83    9.6    6.2    3.4 
11 11 19.47 + 39 40 13.40 0.59    82.71 -0.75 25.90  4.59   13.7    8.0    5.7 
11 11 31.56 + 35 40 45.50 1.10   148.10 -1.34 26.70  0.77   -2.0    9.8  -12.0 
11 12 39.40 + 43 25 47.00 1.68   293.80 -1.16 27.30  5.17    2.7   16.8  -14.0 
11 14 38.43 + 40 37 20.80 0.74   352.40 -1.25 26.70  2.28  -11.6    9.3  -21.0 
11 20  9.14 - 25  8  7.20 0.47   348.30 -0.77 26.30  2.01    2.5   -1.3    3.9 
11 20 27.81 + 14 20 54.40 0.36   535.50 -0.74 26.20  0.71  265.0    9.4  260.0 
11 23  9.10 +  5 30 20.30 2.47   568.60 -0.98 27.90  5.72   -1.2    5.0   -6.2 
11 24 37.45 +  4 56 18.80 0.28   169.60 -0.80 25.50  5.27    1.9    4.2   -2.3 
11 27  4.41 - 18 57 18.10 1.05  1267.00  0.52 27.60  2.05   -7.8  -13.2    5.4 
11 30  7.05 - 14 49 27.20 1.19  2387.00 -0.05 27.90  3.39  -35.5  -20.3  -15.0 
11 30 53.27 + 38 15 19.10 1.74   770.50  0.08 27.80  1.37 -382.0   -0.2 -380.0 
11 34 37.19 +  1 33 34.00 0.57   262.90 -0.93 26.30  2.20  126.0    2.9  120.0 
11 34 38.47 + 43 28  0.60 0.57   252.70 -1.00 26.30  1.96  125.0   14.3  110.0 
11 34 52.31 + 28 14  9.80 0.61   198.00 -0.93 26.30  0.89   20.5    2.8   18.0 
11 36  3.06 - 17 33 13.10 1.02   358.80 -0.63 27.00  2.47   22.1  -17.3   39.0 
11 39 10.69 - 13 50 42.90 0.56   954.70 -0.78 26.90  1.66  -25.6  -21.1   -4.5 
11 43 25.04 + 22  6 56.00 0.82   578.40 -0.95 27.00  1.72   23.0   12.9   10.0 
11 46  8.11 - 24 47 31.90 1.94   834.60  0.51 27.90  0.98   57.3   -3.1   60.0 
11 46 26.22 - 28 59 18.80 0.45   410.40  0.16 26.30  3.52  214.0  -33.9  250.0 
11 47  1.35 - 38 12 11.30 1.05  1379.00 -0.07 27.60  2.19  185.0    7.4  180.0 
11 50 31.54 - 19 30 49.50 2.49   383.10 -0.08 27.70  1.50   35.9  -11.6   47.0 
11 50 43.88 -  0 23 54.30 1.98  1457.00 -0.41 28.10  3.01    0.5    7.3   -6.8 
11 51 29.32 + 38 25 52.60 1.30   176.50 -0.75 26.90  9.49   14.0    1.1   13.0 
11 53 24.51 + 49 31  9.50 0.33   413.60 -0.64 26.10  3.42   16.1   18.8   -2.8 
11 53 54.65 + 40 36 52.90 0.92   398.50 -0.44 26.90  2.96    8.2    4.6    3.5 
11 54 20.66 + 45 23 30.00 0.19   163.70 -0.81 25.20  2.19    7.8    9.8   -2.0 
11 59 21.47 - 21 42 44.80 0.62   258.00 -0.11 26.40  3.94  -20.9  -18.6   -2.2 
11 59 31.80 + 29 14 44.30 0.72  1391.00 -0.23 27.30  3.96  -28.3    5.6  -34.0 
12  0 19.21 + 73  0 45.70 0.97  2384.00 -0.50 27.80  1.30    6.6  -11.7   18.0 
12  2 12.51 - 10 40 52.40 0.27   183.90 -1.00 25.50  0.80   54.3   -7.2   61.0 
12  5 32.85 + 26 25 40.00 0.79   517.30 -0.19 26.90  2.17 -141.0    7.5 -150.0 
12  9 13.52 + 43 39 18.70 1.40   465.60 -1.01 27.40  8.42   -1.6    2.6   -4.1 
12 13 32.13 + 13  7 20.40 1.14   793.20 -0.34 27.40  2.05   38.4   -4.5   43.0 
12 20 33.88 + 33 43 10.90 1.53   726.50 -0.94 27.60 11.60    1.8   -1.4    3.2 
12 21 31.61 + 28 13 58.30 0.10  1356.00  0.28 25.50  3.15  -21.5    3.4  -25.0 
12 23 45.99 + 18 21  7.10 1.40   117.70 -0.88 26.80 11.80   -7.3   -5.2   -2.1 
12 24 28.49 + 42  6 36.40 0.94   215.50 -1.11 26.70  6.46   19.3   -0.8   20.0 
12 24 33.36 + 26 13 14.50 0.69   161.50 -0.89 26.30  0.00   13.6    4.4    9.2 
12 24 52.44 +  3 30 50.10 0.96  1082.00 -0.10 27.40  1.32   -6.8    9.9  -17.0 
12 24 54.62 + 21 22 47.20 0.43   830.50 -0.38 26.60  2.16  -10.0   -3.0   -7.0 
12 29  6.41 +  2  3  5.10 0.16 30140.00 -0.08 27.20  3.18    2.5    5.8   -3.3 
12 30 44.98 - 31 21 23.80 2.28   191.30 -0.44 27.40  7.08    6.1  -60.0   66.0 
12 39 40.43 + 24 53 48.30 0.75  1050.00 -0.22 27.20  3.37   22.5    4.9   18.0 
12 42 18.79 + 43 55 59.90 0.48   375.10 -1.12 26.30  1.07   -8.6    4.1  -13.0 
12 42 19.20 + 43 56  8.00 0.61    99.35 -0.85 26.00  6.67   14.1    4.1   10.0 
12 42 49.36 + 80  0 28.30 1.32   506.20  0.15 27.30  1.94  -65.4  -23.3  -42.0 
12 42 51.37 + 37 51  0.02 1.32   650.80  0.04 27.50  1.83  -66.0   -7.2  -59.0 
12 43  8.16 + 43 12 40.60 1.14   340.40 -0.10 27.00  1.88   -5.8    2.3   -8.1 
12 43 52.53 + 35 14 15.60 0.56   552.70 -0.86 26.60  1.99  -12.8   -4.9   -8.0 
12 45 53.81 - 16 16 45.20 2.02   558.90  0.19 27.70  3.65  -57.2  -11.0  -46.0 
12 46  4.15 -  7 30 47.40 1.29   795.80  0.22 27.50  2.76    6.7    5.0    1.7 
12 46 46.90 - 25 47 48.20 0.63  1618.00  0.20 27.20  2.39  -23.5  -40.2   17.0 
12 48 23.98 - 19 59 18.60 1.27  1455.00 -0.73 27.80  0.04   34.9   -2.9   38.0 
12 49 23.00 + 44 44 45.10 0.80   131.40 -0.92 26.30  7.10    5.9    4.5    1.4 
12 52  1.00 + 42 57 43.00 0.39    68.80 -1.04 25.40  6.06  101.0    0.7  100.0 
12 52 26.33 + 56 34 19.70 0.32   387.90 -0.79 26.00  0.99  -50.3    9.5  -60.0 
12 54 38.28 + 11 41  6.40 0.87   950.40  0.13 27.30  1.60   20.6    7.7   13.0 
12 56 11.15 -  5 47 20.10 0.54 11070.00  0.04 27.90  2.74   -2.4    4.6   -7.1 
12 56 57.38 + 47 20 19.80 1.00  1047.00 -0.99 27.40  3.97  -12.7    6.8  -19.0 
12 57 59.09 - 31 55 15.30 1.92  1438.00  0.14 28.10  3.19   21.8  -53.4   75.0 
12 58 54.45 - 22 19 31.20 1.31   916.80  0.08 27.60  2.10  -94.3  -13.4  -81.0 
13  0 32.87 + 40  9  9.20 1.67   297.10 -1.13 27.30  2.28  -12.7   -4.0   -8.7 
13  0 33.40 + 40  9  7.00 1.66   292.30 -1.13 27.30  4.41  -34.6   -4.0  -31.0 
13  3 43.94 + 37 56 10.00 0.47    93.20 -0.91 25.70  6.34   11.0   -0.8   12.0 
13  7 15.20 - 32  7 57.20 1.21   272.70 -0.35 27.00  3.53  -20.2  -39.5   19.0 
13  7 54.01 +  6 42 15.90 0.60   204.70 -0.90 26.30  2.75   -2.4    3.8   -6.2 
13  9 46.18 + 54 17 15.50 0.42   264.70 -0.89 26.10  3.34    3.6   10.6   -7.1 
13 10 46.05 + 26  0 58.10 0.47  1126.00 -0.65 26.80  2.80 -156.0    1.4 -160.0 
13 11 39.29 - 22 16 41.20 0.80   521.70 -1.17 26.90  2.64   99.9   -9.8  110.0 
13 15  5.93 + 39  3 42.40 1.57    69.70 -0.91 26.60  2.49    5.3   -0.9    6.2 
13 16  7.95 - 33 38 59.50 1.21  1284.00  0.04 27.70  2.12   97.8  -39.4  140.0 
13 17  7.83 + 22 35 16.90 1.56   291.10 -0.52 27.20  4.17    4.0    2.2    1.8 
13 19 38.73 -  0 49 40.90 0.89   644.00 -0.50 27.10  6.85   15.7    5.8    9.9 
13 19 52.40 + 37 47 25.00 0.83    59.27 -0.87 26.00  7.73   -0.7    1.9   -2.6 
13 20 21.45 + 17 43 12.40 0.78   295.10 -0.93 26.70  8.20  299.0    2.2  300.0 
13 21 18.84 + 11  6 49.40 2.18   837.80 -0.74 28.00  6.17   -1.2    3.6   -4.9 
13 30  7.18 - 21 42  4.50 0.52   267.20 -1.00 26.30  2.65  -19.4  -12.5   -6.9 
13 31  8.31 + 30 30 32.40 0.85  5346.00 -0.57 28.00 11.50   -1.2    1.2   -2.4 
13 37 39.83 - 12 57 24.60 0.54  4623.00  0.33 27.50  2.62  271.0   -3.9  270.0 
13 38  8.07 -  6 27 11.20 0.62   513.40 -1.03 26.70  3.04  -18.4   -3.6  -15.0 
13 38 49.99 + 38 51  9.50 0.25   361.40 -1.03 25.70  0.13   56.2    4.9   51.0 
13 39 19.88 - 26 20 30.10 1.51   483.70 -0.18 27.40  3.45  -31.6  -21.1  -10.0 
13 41 45.00 + 46 57 16.80 0.50   103.90 -1.03 25.80  8.77   31.9   16.3   16.0 
13 42  4.82 - 20 51 30.90 1.58   494.10  0.13 27.50  5.45   38.6  -20.9   60.0 
13 42 13.13 + 60 21 42.30 0.96   282.80 -0.99 26.80  0.63   16.3    6.5    9.8 
13 42 43.57 +  5  4 31.50 0.14   623.10 -0.41 25.40  5.51    3.8    2.4    1.4 
13 44 14.40 - 17 23 39.90 2.49   374.90  0.08 27.70  1.67 -180.0   -4.0 -180.0 
13 45 33.14 + 42 50 15.70 1.03   261.10 -0.95 26.90  3.01   44.9    4.8   40.0 
13 45 36.82 + 38 23 13.10 1.85   377.10 -0.65 27.50  0.95   -4.2    5.2   -9.4 
13 47 31.77 - 21 56 45.40 0.33   143.00 -0.92 25.60  2.31 -137.0  -23.2 -110.0 
13 47 33.42 + 12 17 24.10 0.12  1957.00 -0.49 25.80  0.49    5.2   -2.1    7.3 
13 51 19.87 + 38 38 14.20 1.89   128.30 -0.16 27.00  2.84    1.7    3.8   -2.2 
13 51 46.87 - 29 12 17.10 1.03   308.30 -0.16 26.90  2.58  143.0  -28.0  170.0 
13 54  6.97 -  2  6  3.10 3.72   502.40 -0.01 28.10  2.27  -64.1   -2.4  -62.0 
13 57  1.51 +  1  4 39.70 0.82   732.80 -0.99 27.10  0.00   52.2   -0.7   53.0 
13 57  4.37 + 19 19  8.10 0.72  2704.00  0.03 27.60  4.74    7.3    7.2    0.0 
13 57 11.28 - 15 27 29.50 1.89   698.00  0.01 27.80  1.00  574.0   -2.1  580.0 
14  2  2.48 - 28 22 24.90 0.80   505.30 -0.45 26.90  2.21   44.8  -29.8   75.0 
14  2 48.50 - 18 40 47.40 0.34   254.40 -0.03 25.90  5.34  -31.9  -20.4  -11.0 
14  4 45.89 -  1 30 21.30 2.52   366.60  0.15 27.70  3.15  -14.1   -4.8   -9.3 
14  8 49.55 - 29  0 22.90 0.57   449.30 -0.10 26.60  2.70 -578.0  -20.2 -560.0 
14  9 50.21 - 26 57 36.90 2.43   481.90  0.66 27.80  1.84 -206.0  -37.7 -170.0 
14 14  0.09 +  9 15  4.80 0.16   309.30 -0.68 25.30  6.90    0.8   -0.4    1.3 
14 18 58.81 + 39 46 38.70 0.47    65.66 -0.66 25.60  1.55   -5.5    1.3   -6.9 
14 18 58.93 - 35  9 41.60 1.54   542.40  0.18 27.50  1.75  -44.6  -27.3  -17.0 
14 19 46.56 + 38 21 48.80 1.83   439.00  0.91 27.50  2.10 -103.0    1.0 -100.0 
14 23 30.10 + 11 59 51.30 1.61   621.00 -0.38 27.60  3.80    9.4    8.5    1.0 
14 24 56.93 + 20  0 22.70 0.87   335.10 -0.97 26.80  2.35    5.2    6.6   -1.4 
14 25 29.15 - 29 59 55.40 1.63   602.30 -0.94 27.60  4.81   -1.9  -15.6   14.0 
14 25 50.67 + 24  4  6.70 0.65   323.50 -0.84 26.50  3.04   12.4    4.8    7.7 
14 28 23.14 + 13 15 13.10 1.08   422.40 -0.81 27.10  5.05   65.6    7.4   58.0 
14 32 57.77 - 18  1 34.20 2.33   663.80 -0.32 27.90  4.12   -8.5   -9.6    1.1 
14 34 57.51 + 38  4 50.60 0.32    84.25 -0.88 25.30  1.82    6.7   -2.0    8.7 
14 38  9.53 - 22  4 54.30 1.19   855.80  0.10 27.50  1.55   24.1    3.7   20.0 
14 40 22.19 + 38 20 16.70 1.77   692.70 -0.17 27.70  2.48   -2.5   -1.9   -0.6 
14 48 14.94 + 57 41 48.20 2.41   770.80 -0.49 28.00  0.39 -123.0    8.0 -130.0 
14 48 25.91 +  4 28  5.10 0.78    87.43 -1.03 26.10  1.91   71.1    6.8   64.0 
14 48 37.54 + 50 14 48.50 0.44   365.70 -0.87 26.20  1.60  -65.3   14.6  -80.0 
14 56 41.46 -  6 17 42.40 1.25   577.40 -0.50 27.40  4.77   68.1   -3.2   71.0 
14 57 26.75 - 35 39  9.10 1.42   825.40  0.13 27.60  2.19   49.3   51.6   -2.3 
14 57 40.66 + 41 58 42.20 0.88   141.50 -0.74 26.40  3.51   -6.3   -3.4   -2.9 
14 59  7.63 + 71 40 19.90 0.91  2653.00 -0.60 27.70  1.71   68.5    4.3   64.0 
15 10 53.55 -  5 43  7.10 1.19  1959.00 -0.40 27.80  2.60  -19.8  -10.4   -9.4 
15 12 25.35 +  1 21  8.70 0.79   458.90 -0.88 26.90  1.75  -99.0    6.8 -110.0 
15 13 44.91 - 10 12  0.10 1.51  1044.00  0.21 27.80  1.44  -21.9  -16.3   -5.6 
15 13 57.02 - 21 14 56.20 1.18   455.00  0.33 27.20  2.79  -40.8  -19.3  -21.0 
15 14 43.20 + 36 50 49.90 0.37   204.10 -0.75 25.80  6.50   14.8    7.8    6.9 
15 17 41.85 - 24 22 20.00 0.05  3398.00  0.21 25.30  3.32   -3.0   -7.2    4.2 
15 22 37.71 - 27 30 10.50 1.29  1267.00  0.14 27.70  2.63   60.6   34.2   26.0 
15 26 59.45 - 13 51  0.70 1.69  1010.00 -0.72 27.80  1.15  124.0   -7.0  130.0 
15 34 52.45 +  1 31  3.30 1.43   937.20 -0.23 27.70  1.36 -128.0    9.3 -140.0 
15 35  1.27 + 55 36 49.80 1.68   427.10 -1.13 27.50  3.27    4.1   -8.1   12.0 
15 40 49.51 + 14 47 46.70 0.60  1079.00 -0.13 27.00  0.90    8.4   18.7  -10.0 
15 41 45.64 + 60 15 36.20 0.68   196.20 -1.08 26.40  0.83  134.0   -7.8  140.0 
15 45 35.91 +  1 49 59.00 0.25   139.60 -0.84 25.30  3.53   13.1    8.0    5.1 
15 49 29.44 +  2 37  0.70 0.41  2797.00  0.72 27.10  1.56   10.9    6.1    4.8 
15 49 48.98 + 21 25 39.10 1.21   475.20 -1.05 27.20  7.03   42.9   28.0   15.0 
15 49 58.54 + 62 41 20.90 1.14   691.40 -1.03 27.40  4.88   -3.2   -3.0   -0.2 
15 50 35.26 +  5 27 10.60 1.42  3139.00  0.24 28.20  1.36   95.9   16.4   80.0 
15 54  2.43 - 27  4 39.80 2.15  1003.00 -0.28 28.00  1.18   -2.0  -36.3   34.0 
15 57 51.46 -  0  1 50.10 1.77   707.80 -0.32 27.70  1.62  -68.9    0.6  -69.0 
16  2 31.83 +  1 57 48.20 0.10   852.90 -0.87 25.30  6.11   10.8    5.4    5.4 
16  4 43.51 -  8 14  0.40 0.46   658.90 -0.91 26.50  0.62   39.1   -2.8   42.0 
16  8 46.13 + 10 29  8.20 1.23  1542.00  0.07 27.80  1.58   17.1    8.0    9.1 
16 13 41.08 + 34 12 47.70 1.40  2523.00 -0.08 28.10  0.76   25.4    9.1   16.0 
16 17 49.91 +  2 46 43.60 1.34   785.00  0.15 27.60  1.18   15.8   11.2    4.6 
16 20 21.40 + 17 36 29.30 0.56   254.20 -1.06 26.30  5.50   43.2   43.0    0.1 
16 24 39.42 + 23 45 17.50 0.93   564.00 -0.89 27.10  2.69   30.6   33.3   -2.7 
16 28  3.57 + 27 41 36.10 0.45   211.20 -1.12 26.00 19.00   20.3   23.2   -2.8 
16 36 37.38 + 26 48  6.60 0.56   181.00 -1.04 26.20  3.70   35.7   34.2    1.5 
16 38 45.40 - 14 15 51.30 0.26   299.80 -0.56 25.70  4.44  230.0  -77.1  310.0 
16 40 29.66 + 39 46 46.10 1.66   914.00  0.13 27.80  2.24 -236.0   24.4 -260.0 
16 42  2.20 -  6 21 23.30 1.51   725.10 -0.08 27.60  2.85   41.3  -14.1   55.0 
16 42 58.77 + 39 48 37.00 0.59 10860.00  0.19 28.00  2.54   23.7   21.1    2.6 
16 43  5.93 + 37 29 34.40 0.52   205.50 -1.00 26.10  3.89   20.1   20.4   -0.3 
16 43 48.69 + 17 15 48.80 0.16   662.20 -0.77 25.60  1.15  -24.9   25.5  -50.0 
16 58  9.00 +  7 41 28.10 0.62  2104.00  0.23 27.30  3.33   14.0   25.4  -11.0 
16 58 33.47 +  5 15 15.60 0.88  1097.00 -0.21 27.30  5.97   34.9   14.8   20.0 
17  4  6.12 +  2 22 20.00 1.93   548.80 -0.73 27.70  0.84   58.4    0.6   58.0 
17 10 44.11 + 46  1 30.30 0.81   168.60 -1.02 26.50  1.91   13.4   18.0   -4.6 
17 19  8.94 + 22 45  6.30 0.25   275.70 -0.71 25.60  0.70   36.7   56.3  -20.0 
17 22 58.84 + 24  4  3.00 1.12   308.70 -1.01 27.00  8.52   38.1   62.3  -24.0 
17 43 56.45 + 27 52 51.70 0.37   265.30 -0.63 26.00  6.28 -183.0   78.2 -260.0 
17 48 30.17 + 15 43 12.20 0.77   783.10  0.02 27.10  4.32   14.3   90.5  -76.0 
17 59  0.37 + 23 43 47.20 1.72  1001.00  0.17 27.90  0.00  147.0  114.0   32.0 
18  6 50.46 + 69 49 28.10 0.05  2515.00  0.10 25.20  3.02    8.4   14.6   -6.1 
18 24  7.08 + 56 51  1.20 0.66  2262.00  0.22 27.40  3.48   41.6   37.3    4.4 
19 37 16.27 - 39 58  1.40 0.96  1299.00  0.22 27.50  2.26  222.0   13.2  210.0 
19 56 59.48 - 32 25 45.70 1.24   634.60  0.15 27.40  2.11 -123.0  -55.6  -68.0 
19 57 59.80 - 38 45  7.00 0.63  3405.00  0.41 27.50  1.90   30.0    3.6   26.0 
19 59  3.79 - 35 34 33.40 0.35   302.50 -0.88 26.00  5.70  -79.5  -76.5   -2.9 
20 25 40.69 -  7 35 53.00 1.39  1278.00 -0.07 27.80  2.44  -47.9  -42.9   -5.0 
21  1  1.66 - 29 33 27.10 1.49   475.50 -0.16 27.40  1.95 -162.0   -4.1 -160.0 
21 10  1.03 - 10 20 58.10 2.50   893.70 -0.27 28.10  0.75  -29.6  -26.1   -3.5 
21 14 40.12 - 25 41 48.70 0.60   503.30 -0.83 26.70  0.15   -7.7  -18.8   11.0 
21 18 10.69 - 30 19 15.10 0.98   451.70 -1.07 27.00  4.78   26.2    9.8   16.0 
21 22 46.26 + 17  4 37.90 1.78   350.80 -1.12 27.40  0.50  -13.4  -91.4   78.0 
21 25 51.51 - 33 12 29.20 1.77   340.50 -0.39 27.40  4.44  -18.2   10.4  -29.0 
21 31 17.40 + 23  5  4.30 0.99   248.90 -0.83 26.80  0.36  -78.2  -67.2  -11.0 
21 31 34.25 - 16  3 42.90 0.50  2315.00  0.14 27.20  0.95   -6.6    4.2  -11.0 
21 34 10.31 -  1 53 17.00 1.28  1989.00  0.05 27.90  3.67   87.1   27.3   60.0 
21 39  1.31 + 14 23 36.10 2.43  1239.00  0.10 28.20  1.68   24.1  -27.2   51.0 
21 39 13.25 - 24 54 15.10 0.94   252.50 -0.53 26.80  4.25    9.7   -0.2    9.9 
21 41 52.45 - 37 29 12.30 0.42   313.20 -0.12 26.10  3.17  -57.3   14.0  -71.0 
21 47  3.28 - 17 40 11.00 0.68   185.00 -0.95 26.30  2.26   33.9   14.6   19.0 
21 47 10.20 +  9 29 47.00 1.11  1002.00  0.10 27.50  1.28 -204.0  -27.6 -180.0 
21 47 25.01 + 15 20 40.70 1.48   808.70 -0.88 27.60  2.45  -16.3  -19.4    3.1 
21 49 28.69 - 13  4 26.30 1.80   538.10 -0.87 27.60  1.90   -3.4    1.4   -4.8 
21 51 21.88 - 27 42 23.60 1.48   437.10  0.22 27.40  2.23  331.0    4.4  330.0 
21 51 45.91 + 21 30 13.20 1.54   327.10 -0.76 27.30  1.83  -39.7  -35.1   -4.5 
21 51 51.00 - 19 46  6.00 0.42   324.10 -0.89 26.20  1.05   -3.8   14.8  -19.0 
21 52  3.78 - 28 28 29.00 0.48   637.40 -0.77 26.60  3.26  -40.9   -0.0  -41.0 
21 52 24.81 + 17 34 38.20 0.87   799.70  0.09 27.20  0.89  -39.8  -46.0    6.2 
21 53 24.74 +  5 36 18.70 1.97   383.20 -0.88 27.50  8.75  -23.6  -23.2   -0.4 
21 58  6.30 - 15  1  9.10 0.67  2253.00 -0.10 27.40  4.20   17.8   11.0    6.8 
22  2 55.99 - 23 35 10.50 2.12   561.80  0.12 27.80  2.40  -24.3   10.4  -35.0 
22 12  1.56 +  8 19 15.80 0.48   488.50 -0.62 26.50  4.17  -12.3  -18.7    6.5 
22 13  2.57 - 25 29 29.70 1.83  1006.00 -0.18 27.90  2.51  283.0   11.0  270.0 
22 25 38.03 + 21 18  6.60 1.96  1094.00 -0.41 28.00  7.14 -127.0 -104.0  -23.0 
22 29 40.03 -  8 32 54.30 1.56   944.70  0.18 27.80  1.95 -114.0  -15.9  -98.0 
22 32 36.42 + 11 43 50.40 1.04  4263.00 -0.32 28.10  4.21   31.2  -46.4   78.0 
22 43 26.38 - 25 44 30.30 0.77   654.90 -0.23 27.00  3.42   27.9   10.8   17.0 
22 46 18.28 - 12  6 52.00 0.63  2411.00  0.15 27.40  0.72   83.8  -21.0  100.0 
22 47  3.92 - 36 57 44.00 2.25  1117.00 -0.10 28.10  1.43  446.0    9.1  440.0 
22 47 58.68 +  3 10 42.20 1.57   517.70 -0.22 27.50  0.00 -140.0  -12.7 -130.0 
22 48 38.66 - 32 35 51.40 2.27  1058.00  0.27 28.10  2.07  -30.8   17.8  -49.0 
22 50 25.32 + 14 19 52.10 0.23   848.20 -0.39 26.10  1.57   64.0  -24.6   89.0 
22 50 44.49 - 28  6 39.30 0.53   482.90  0.24 26.50  3.70  -44.6   14.9  -59.0 
22 51 34.74 + 18 48 40.20 1.76   739.80 -0.78 27.70  3.99  -88.7  -82.3   -6.4 
22 54 10.45 + 11 36 38.00 0.33   324.60 -0.72 25.90  1.16  -44.2   -2.9  -41.0 
22 55  3.80 + 13 13 33.50 0.54   483.70 -0.89 26.60  2.15   12.2    4.4    7.8 
22 56  0.13 - 27 35 55.60 1.75   235.50 -0.41 27.20  5.48   11.2   12.9   -1.7 
22 58  5.95 - 27 58 19.40 0.93  2092.00  0.61 27.70  1.16   -2.0   13.6  -16.0 
23  7  1.01 + 38  2 41.90 0.40   105.60 -0.61 25.60  1.10  103.0  -39.5  140.0 
23  7 57.11 + 18 35  2.40 0.31   123.00 -0.89 25.50  3.96   47.3  -45.5   93.0 
23 11 17.87 + 10  8 15.50 0.43   139.10 -0.85 25.80  0.00  -13.9   -6.5   -7.4 
23 12 28.15 +  9 19 28.60 0.23   303.70 -0.98 25.60  1.37  -10.9   -4.8   -6.1 
23 14 48.54 - 31 38 38.90 1.33   583.40  0.06 27.40  2.45   12.5    7.5    4.9 
23 16 35.19 +  4  5 17.80 0.22   514.00 -1.02 25.80  1.93   -5.5   -2.7   -2.8 
23 20 44.80 +  4 59 19.30 0.62  1348.00  0.47 27.10  0.98   13.5    4.6    8.9 
23 21  1.51 - 33 33 31.40 1.41   447.10 -1.13 27.40  1.13   -9.8   10.1  -20.0 
23 21 28.53 +  8 25  8.00 0.27   169.10 -0.99 25.50  1.58  -51.2   -6.5  -45.0 
23 21 59.60 - 12 39 28.00 1.25   944.40 -0.23 27.60  2.23 -248.0   -6.8 -240.0 
23 28 10.79 + 29 37 10.50 1.01   281.90 -1.01 26.90  1.53  120.0  -77.5  200.0 
23 30 24.94 + 39 27 12.00 3.09    39.49 -0.96 26.90  6.84  -28.1  -34.9    6.8 
23 30 40.83 + 11  0 18.30 1.49  1170.00 -0.02 27.80  3.57    8.3   -0.7    9.1 
23 31 38.65 - 15 56 57.60 1.15  1082.00 -0.16 27.60  1.18 -308.0   -1.1 -310.0 
23 35  2.41 + 39  6  9.50 3.20    59.23 -0.97 27.10 11.50  -68.0  -62.1   -5.9 
23 37 57.36 -  2 30 58.40 1.07   674.90 -0.00 27.30  3.68   -8.4  -12.7    4.3 
23 38  7.65 +  3 26 48.10 0.27   326.50 -0.71 25.80  1.03  -95.4    2.7  -98.0 
23 40 58.05 +  4 31 14.90 2.59   539.50 -1.00 27.90  4.80    2.3    3.7   -1.4 
23 41 14.05 + 39 18 28.60 0.82    49.96 -0.82 25.90  3.99  -47.5  -58.6   11.0 
23 41 45.82 - 35  6 24.80 0.64   224.10 -1.15 26.40  0.91   13.3    9.8    3.5 
23 45 12.53 - 15 55  8.30 0.62   685.10  0.60 26.80  1.33  327.0   -3.4  330.0 
23 46 36.84 +  9 30 46.00 0.68  1417.00 -0.13 27.20  1.42   -0.0   -2.2    2.1 
23 48  2.62 - 16 31 12.60 0.58  2720.00  0.01 27.40  0.99  -90.8   -3.8  -87.0 
23 48 29.62 + 18 44  4.80 0.63   254.10 -0.98 26.40  2.54  -42.1  -34.2   -7.9 
23 53 47.43 - 30 37 48.30 0.74   339.30 -0.11 26.70  2.01   26.6   10.1   16.0 
23 54 30.17 - 15 13 11.10 2.67   969.30  0.05 28.20  5.29 -147.0   -3.9 -140.0 
23 57 18.60 + 14 46  7.50 1.82   444.50 -0.63 27.50  5.92  -24.0  -22.1   -2.0 
23 57 31.25 - 11 25 38.90 0.96  1179.00 -0.24 27.40  1.77  -14.2    1.2  -15.0 
23 58 10.88 - 10 20  9.10 1.63   894.80  0.24 27.80  2.22    9.1    4.0    5.1 
23 58 59.84 + 39 22 29.40 1.20   234.60 -0.31 26.90  2.01 -330.0 -142.0 -190.0 


==> tableD1.txt <==
Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: D1
================================================================================
Byte-by-byte Description of file: tableD1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---     Name      name
  17- 21 F5.2   ---     alpha1    spectral index
  23- 26 F4.2   ---   e_alpha1    rms spectral index
  28- 33 F6.2   mJy     k         constant
  35- 38 F4.2   mJy   e_k         rms constant
  40- 45 F6.2   ---     alpha2    spectral index 2
  47- 52 F6.2   ---   e_alpha2    rms spectral index 2
  54- 58 F5.1   GHz     nupeak    peak frequency
  60- 64 F5.1   GHz   e_nupeak    rms peak frequency
  66- 69 F4.2   GHz     nu        observed frequency for 15GHz rest frame
  71- 75 F5.2   cm      lambda    observed wavelength for 15GHz rest frame
  77- 83 F7.3   mJy     fluxrest  rest frame flux density
  85- 89 F5.3   mJy   e_fluxrest  rms rest frame flux density
  91- 96 F6.3   ---     lum       log10 luminosity
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
J001115+144603  -0.42 0.03  35.80 0.30    ---    ---   ---   --- 2.51 11.90  24.300 0.200 27.010 
J003126+150738   0.40 0.10  45.40 0.10    ---    ---   ---   --- 2.83 10.60  66.600 0.400 27.350 
J021042-001818  -0.37 0.07  13.80 0.20    ---    ---   ---   --- 2.62 11.50   9.600 0.200 26.570 
J081333+350812  -0.93 0.07  56.10 0.30    ---    ---   ---   --- 2.52 11.90  23.700 0.100 27.000 
J083644+005451  -0.50 0.40   1.47 0.04    ---    ---   ---   --- 2.22 13.50   0.990 0.040 25.720 
J083946+511202  -0.19 0.03  65.70 0.30    ---    ---   ---   --- 2.78 10.80  54.000 0.400 27.280 
J085111+142338  -0.50 0.06  13.20 0.20    ---    ---   ---   --- 2.90 10.40   7.800 0.100 26.400 
J085853+345826  -0.94 0.07  26.20 0.20    ---    ---   ---   --- 6.42  4.67   4.560 0.030 25.310 
J090600+574730  -0.70 0.08  29.10 0.10    ---    ---   ---   --- 6.40  4.69   7.940 0.030 25.560 
J091316+591920  -0.99 0.06  29.70 0.10    ---    ---   ---   --- 2.45 12.20  12.240 0.050 26.730 
J091824+063653  -0.14 0.02  53.30 0.20    ---    ---   ---   --- 2.91 10.30  45.700 0.300 27.160 
J100424+122924   0.54 0.04   5.06 0.06    ---    ---   ---   --- 2.72 11.00   8.670 0.100 26.500 
J100645+462716  -0.40 0.04  14.30 0.20    ---    ---   ---   --- 2.81 10.70   9.400 0.100 26.510 
J102551+192314  -0.80 0.10  54.50 0.30    ---    ---   ---   --- 6.92  4.34  11.820 0.070 25.610 
J102623+254259  -0.60 0.07 285.80 0.70    ---    ---   ---   --- 2.39 12.50 169.800 0.400 27.890 
J103601+500831  -0.83 0.03  15.60 0.30    ---    ---   ---   --- 2.73 11.00   6.800 0.100 26.390 
J104624+590524a -1.52 0.09   2.75 0.06    ---    ---   ---   --- 3.24  9.26   0.460 0.010 25.070 
J104624+590524b -1.44 0.06  32.80 0.40    ---    ---   ---   --- 3.24  9.26   6.030 0.070 26.190 
J105320-001650  -0.62 0.04  16.40 0.30    ---    ---   ---   --- 2.83 10.60   8.600 0.100 26.460 
J130738+150752  -0.61 0.03  12.40 0.20    ---    ---   ---   --- 2.95 10.20   6.440 0.080 26.300 
J130940+573311  -0.54 0.04  20.10 0.30    ---    ---   ---   --- 2.84 10.60  11.500 0.100 26.580 
J132512+112330  -0.34 0.03  80.00 0.50    ---    ---   ---   --- 2.77 10.80  56.500 0.400 27.300 
J133342+491625  -0.80 0.02  46.70 0.50    ---    ---   ---   --- 6.27  4.78  10.750 0.100 25.720 
J135135+284015  -1.23 0.03   5.70 0.20    ---    ---   ---   --- 2.62 11.50   1.730 0.050 25.830 
J142738+331242  -0.90 0.50   2.21 0.08    ---    ---   ---   --- 2.11 14.20   1.120 0.050 25.810 
J142952+544717  -0.60 0.80   4.40 0.20    ---    ---   ---   --- 2.08 14.40   2.700 0.200 26.210 
J151002+570243  -0.39 0.05 365.40 0.40    ---    ---   ---   --- 2.83 10.60 243.300 0.300 27.910 
J155633+351757  -0.20 0.07  30.10 0.60    ---    ---   ---   --- 2.65 11.30  25.500 0.600 26.990 
J161105+084437  -0.40 0.20  11.40 0.30   0.62   0.04   2.1   0.1 2.71 11.10  19.600 0.600 26.860 
J165913+210116  -0.69 0.07  34.60 0.20    ---    ---   ---   --- 2.55 11.80  18.020 0.090 26.870 
J221356-002457  -1.12 0.06   0.00 1.00    ---    ---   ---   --- 7.28  4.12  19.800 0.100 25.760 
J222032+002535  -1.04 0.02 134.00 0.30    ---    ---   ---   --- 2.88 10.40  44.610 0.090 27.160 
J222235+001536  -0.26 0.02  66.90 0.30    ---    ---   ---   --- 6.36  4.72  41.500 0.200 26.290 
J222843+011032  -0.10 0.10   0.30 0.01    ---    ---   ---   --- 2.16 13.90   0.270 0.050 25.170 
J224924+004750  -0.68 0.02  18.50 0.20    ---    ---   ---   --- 2.74 11.00   9.310 0.100 26.520 
J231443-090637   0.50 0.10   2.23 0.05    ---    ---   ---   --- 6.55  4.58   5.500 0.100 25.360 
J232604+001333  -0.90 0.02  13.90 0.20    ---    ---   ---   --- 7.51  4.00   2.270 0.030 24.760 
J235018-000658  -1.00 0.02 335.10 0.60    ---    ---   ---   --- 6.34  4.73  52.830 0.080 26.390 


==> tableD2.txt <==
Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: D2
================================================================================
Byte-by-byte Description of file: tableD2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---     Name   Name
  17- 20 F4.2   ---     f      debias factor
  22- 28 F7.3   ---     Beta   beta
  30- 36 F7.3   ---   e_Beta   rms beta
  38- 43 F6.2   ---     c1     c1
  45- 50 F6.2   ---   e_c1     rms c1
  52- 57 F6.2   ---     c2     c2
  59- 64 F6.2   ---   e_c2     rms c2
  66- 71 F6.2   ---     c3     c3
  73- 78 F6.2   ---   e_c3     rms c3
  80- 84 F5.1   ---     c4     c4
  86- 90 F5.1   ---   e_c4     rms c4
  92- 97 F6.2   ---     c5     c5
  99-104 F6.2   ---   e_c5     rms c5
 106-110 F5.2   %       Pi     rest-frame polarization fraction
 112-117 F6.3   mJy     P      rest-frame polarized intensity
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
J001115+144603  1.01     ---     ---    ---    ---   2.40   0.20  12.00   1.00   4.1   0.2   0.24   0.01  2.60  0.640 
J003126+150738  1.04     ---     ---    ---    ---   0.47   0.02  15.40   0.90   5.2   0.3    ---    ---  0.31  0.210 
J021042-001818  1.02     ---     ---    ---    ---   4.60   0.40   2.50   0.20  12.0   1.0    ---    ---  3.40  0.330 
J081333+350812  1.09     ---     ---    ---    ---   7.80   0.40   0.64   0.07  11.3   0.9    ---    ---  4.70  1.100 
J083644+005451  1.40  -0.198  -0.008   8.00   0.90    ---    ---    ---    ---   ---   ---    ---    ---  4.80  0.050 
J083946+511202  1.03     ---     ---    ---    ---   1.60   0.10  11.00   1.00   7.5   0.7    ---    ---  1.60  0.840 
J085111+142338  1.20  -0.169  -0.018   3.40   0.20    ---    ---    ---    ---   ---   ---    ---    ---  2.30  0.180 
J085853+345826  1.28   0.210   0.020   0.53   0.03    ---    ---    ---    ---   ---   ---    ---    ---  0.73  0.030 
J090600+574730  1.16     ---     ---    ---    ---   6.60   0.70  12.00   1.00   6.9   0.3    ---    ---  3.50  0.280 
J091316+591920  1.11  -0.377  -0.015   2.00   0.10    ---    ---    ---    ---   ---   ---    ---    ---  0.76  0.090 
J091824+063653  1.03  -0.440  -0.040   3.70   0.30    ---    ---    ---    ---   ---   ---    ---    ---  1.30  0.600 
J100424+122924  1.01   0.380   0.040   0.30   0.04    ---    ---    ---    ---   ---   ---    ---    ---  0.73  0.060 
J100645+462716  1.00  -0.320  -0.030   1.40   0.10    ---    ---    ---    ---   ---   ---    ---    ---  0.66  0.060 
J102551+192314  1.04     ---     ---    ---    ---   5.00   0.20   1.60   0.10  11.0   1.0    ---    ---  4.90  0.570 
J102623+254259  1.00     ---     ---    ---    ---   8.20   0.60  11.00   1.00   9.5   0.8    ---    ---  8.10 14.000 
J103601+500831  1.24  -0.420  -0.027   5.40   0.30    ---    ---    ---    ---   ---   ---    ---    ---  2.00  0.130 
J104624+590524a 1.23     ---     ---    ---    ---  12.80   0.70   2.50   0.20   9.4   0.7    ---    ---  9.90  0.050 
J104624+590524b 1.04  -0.301  -0.028  13.70   0.80    ---    ---    ---    ---   ---   ---    ---    ---  7.00  0.420 
J105320-001650  1.42   0.240   0.020   0.44   0.03    ---    ---    ---    ---   ---   ---    ---    ---  0.79  0.070 
J130738+150752  1.02     ---     ---    ---    ---   5.20   0.30   3.60   0.40   9.7   0.6    ---    ---  4.10  0.270 
J130940+573311  1.00   0.520   0.030   0.15   0.01    ---    ---    ---    ---   ---   ---    ---    ---  0.50  0.060 
J132512+112330  1.03   0.380   0.040   0.31   0.02    ---    ---    ---    ---   ---   ---    ---    ---  0.76  0.430 
J133342+491625  1.05  -0.118  -0.009   7.30   0.60    ---    ---    ---    ---   ---   ---    ---    ---  6.00  0.650 
J135135+284015  1.00  -0.266  -0.012  15.40   0.90    ---    ---    ---    ---   ---   ---    ---    ---  8.10  0.140 
J142738+331242  1.41     ---     ---    ---    ---  11.00   1.00   1.89   0.08  10.0   1.0   3.20   0.20  7.90  0.090 
J142952+544717  1.08  -0.313  -0.020   9.40   0.80    ---    ---    ---    ---   ---   ---    ---    ---  4.10  0.110 
J151002+570243  1.00     ---     ---    ---    ---   4.60   0.40   8.80   0.50   2.9   0.3    ---    ---  3.80  9.200 
J155633+351757  1.03  -0.333  -0.025  20.00   1.00    ---    ---    ---    ---   ---   ---    ---    ---  9.10  2.300 
J161105+084437  1.36     ---     ---    ---    ---   2.90   0.20  17.30   0.90   4.6   0.2   2.40   0.20  3.60  0.700 
J165913+210116  1.20     ---     ---    ---    ---   2.20   0.20   2.10   0.20   4.9   0.5   1.70   0.10  2.00  0.370 
J221356-002457  1.03     ---     ---    ---    ---   1.08   0.08  29.00   4.00  18.0   2.0    ---    ---  0.40  0.080 
J222032+002535  1.07  -0.163  -0.021  10.30   0.90    ---    ---    ---    ---   ---   ---    ---    ---  7.00  3.100 
J222235+001536  1.04     ---     ---    ---    ---   6.40   0.30  18.00   2.00  15.4   1.0    ---    ---  4.30  1.800 
J222843+011032  1.00  -0.465  -0.031  61.00   5.00    ---    ---    ---    ---   ---   ---    ---    --- 18.00  0.050 
J224924+004750  1.01     ---     ---    ---    ---   9.60   0.80  12.00   1.00  11.0   1.0    ---    ---  9.50  0.890 
J231443-090637  1.10   0.320   0.020   1.33   0.06    ---    ---    ---    ---   ---   ---    ---    ---  2.20  0.120 
J232604+001333  1.26   0.420   0.020   0.81   0.09    ---    ---    ---    ---   ---   ---    ---    ---  1.50  0.030 
J235018-000658  1.02     ---     ---    ---    ---   2.70   0.20   1.60   0.20  10.0   1.0   1.30   0.20  3.90  2.100 


==> tableD3.txt <==
Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: D3
================================================================================
Byte-by-byte Description of file: tableD3.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---      Name      Name
  17- 20 I4     rad/m2   RMchi     RM from fitting slope of pol angle
  22- 22 I1     ---      flag      detection flag - 1 for detection 0 for non detection
  24- 26 I3     rad/m2   Phi-nowt  FWHM of RMSF
  28- 35 F8.2   rad/m2   RM-nowt   RM for nowt
  37- 41 F5.2   rad/m2 e_RM-nowt   rms of RM for nowt
  43- 48 F6.3   %        A-nowt    Peak polarized fraction nowt
  50- 54 F5.3   %      e_A-nowt    rms of Peak polarized fraction nowt
  56- 59 I4     ---      SNR-nowt  Signal-to-noise ratio for nowt
  61- 68 F8.2   rad/m2   RM-sdwt   RM for sdwt
  70- 74 F5.2   rad/m2 e_RM-sdwt   rms of RM for sdwt
  76- 81 F6.3   %        A-sdwt    Peak polarized fraction sdwt
  83- 87 F5.3   %      e_A-sdwt    rms of Peak polarized fraction sdwt
  89- 93 I5     ---      SNR-sdwt  Signal-to-noise ratio for sdwt
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
J001115+144603   -11 1  76   -11.90  0.60  1.510 0.020   28    -6.50  0.50  1.850 0.030    32 
J003126+150738    22 1 135    15.00  2.00  0.260 0.007   17    10.00  2.00  0.236 0.007    16 
J021042-001818    -2 1  82     5.10  0.70  2.650 0.050   25    -4.50  0.70  2.800 0.050    25 
J081333+350812    12 1 224    12.60  0.60  5.050 0.030   78    11.90  0.60  5.120 0.030    77 
J083644+005451     3 0  56 -8682.00  4.00  3.000 0.500    6 -8688.00  5.00  2.700 0.500     6 
J083946+511202    12 1 228    10.50  0.80  1.450 0.010   63    13.50  0.80  1.470 0.010    63 
J085111+142338    39 0 213   -60.00 30.00  1.200 0.300    4    -3.00 20.00  1.400 0.300     4 
J085853+345826   -49 0 239  8480.00 40.00  0.400 0.100    3  8720.00 40.00  0.400 0.100     3 
J090600+574730    -5 1 219    -5.50  0.60  5.870 0.030   84    -5.20  0.60  5.900 0.030    83 
J091316+591920    33 0 232 -7810.00 30.00  0.340 0.090    4 -7810.00 30.00  0.330 0.090     4 
J091824+063653    38 1 218   256.20  0.90  1.045 0.009   50   259.00  0.90  1.051 0.009    51 
J100424+122924   204 0 383   150.00 50.00  0.400 0.100    3   150.00 50.00  0.400 0.100     4 
J100645+462716   -37 0 225 -2860.00 30.00  0.400 0.100    4 -2860.00 30.00  0.400 0.100     3 
J102551+192314    13 1 224    17.30  0.60  3.300 0.020   76    16.00  0.70  3.330 0.020    75 
J102623+254259    10 1 390     9.92  0.06  8.110 0.010 1363     9.90  0.06  8.100 0.010  1343 
J103601+500831    -5 0 222  2310.00 30.00  1.400 0.400    4  2330.00 30.00  1.300 0.400     3 
J104624+590524a   -3 1 241   -12.00  6.00  7.300 0.400    9    -7.00  5.00  7.700 0.400    10 
J104624+590524b    6 1 241     8.30  0.50  6.430 0.030  111     8.30  0.50  6.400 0.030   110 
J105320-001650  -161 0 241 -1160.00 30.00  0.400 0.100    4 -6690.00 30.00  0.400 0.100     4 
J130738+150752    11 1 474     6.00  4.00  3.910 0.060   29    11.00  3.00  3.950 0.060    30 
J130940+573311     5 0 251  9370.00 40.00  0.270 0.090    3    30.00 50.00  0.240 0.090     3 
J132512+112330   102 1 223    55.00  2.00  0.630 0.010   25    78.00  2.00  0.640 0.010    25 
J133342+491625    12 1 225    12.60  0.60  5.500 0.030   77    12.70  0.60  5.470 0.030    77 
J135135+284015    41 0 242 -1980.00 40.00  4.000 1.000    3  2690.00 40.00  4.000 1.000     3 
J142738+331242    14 0  53    75.00  5.00  2.500 0.500    5  4802.00  5.00  2.400 0.500     5 
J142952+544717     7 0  53 -6891.00  6.00  2.400 0.500    5 -6880.00  6.00  2.000 0.500     4 
J151002+570243   -12 1 215   -74.30  0.30  2.904 0.008  159   -82.90  0.30  2.595 0.008   145 
J155633+351757     6 1  73     7.80  0.70  7.200 0.100   24     7.40  0.60  7.600 0.100    26 
J161105+084437     1 0  42  4601.00  3.00  1.500 0.200    6  4547.00  4.00  1.300 0.200     6 
J165913+210116     6 1  40    99.00  1.00  1.200 0.060    9    96.00  1.00  1.300 0.080    11 
J221356-002457   -44 1 218   -35.00  2.00  0.480 0.010   19   -34.00  3.00  0.440 0.010    17 
J222032+002535   -13 1  43   -12.90  0.06  6.580 0.010  259   -12.83  0.05  6.530 0.020   182 
J222235+001536   -17 1  43   -16.78  0.06  5.840 0.010  200   -16.92  0.06  5.370 0.010   164 
J222843+011032    16 0  59 -7123.00  9.00 12.000 3.000    3 -7123.00  9.00 11.000 3.000     3 
J224924+004750     2 1  81     4.50  0.20  8.160 0.050   79     4.10  0.20  8.850 0.050    79 
J231443-090637     0 0  73     7.00  8.00  2.100 0.500    4  8910.00 10.00  1.400 0.400     3 
J232604+001333    18 0  76 -8174.00  5.00  1.500 0.200    8  2280.00 10.00  0.700 0.200     3 
J235018-000658     5 1  43     3.45  0.07  2.215 0.007  142     5.93  0.08  2.291 0.009   112 


==> tableD4.txt <==
Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: D4
================================================================================
Byte-by-byte Description of file: tableD4.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label         Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---      Name          Name
  17- 20 A4     ---      model         best fitting model
  22- 27 F6.3   %        p             modulus or peak of function
  29- 33 F5.3   %      e_p             rms polarization modulus
  35- 39 F5.2   rad      psi0          angle
  41- 44 F4.2   rad    e_psi0          rms of angle
  46- 52 F7.1   rad/m2   phi0          position of delta function (D) or peak position of Gaussian (G)
  54- 58 F5.1   rad/m2 e_phi0          rms of position
  60- 64 F5.1   rad/m2   sigma-phi     width of Gaussian
  66- 70 F5.1   rad/m2 e_sigma-phi     rms of width of Gaussian
  72- 76 F5.1   ---      N             Gaussian deviation from normality
  78- 82 F5.1   ---    e_N             rms of Gaussian deviation from normality
  84- 87 F4.2   %        Fmax-percent  peak of function using all components in percent
  89- 93 F5.3   mJy      Fmax-flux     peak of function using all components in mJy
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
J001115+144603  GG1   0.970 0.060  1.50 0.30    27.0   2.0   7.0   8.0   5.7   0.4 0.11 0.030 
J001115+144603  GG2   1.600 0.200  1.60 0.20    -7.0   2.0   5.0   8.0   2.0   1.0 0.11 0.030 
J003126+150738  DD1   0.200 0.100  0.60 0.40  -185.0   5.0   ---   ---   ---   --- 0.30 0.200 
J003126+150738  DD2   0.300 0.100  0.50 0.20     7.0   3.0   ---   ---   ---   --- 0.30 0.200 
J021042-001818  DG1   0.900 0.300  0.70 0.30   100.0 300.0   ---   ---   ---   --- 0.93 0.090 
J021042-001818  DG2   3.511 0.006  1.50 0.10    -9.0   1.0   9.0  10.0   5.0   1.0 0.93 0.090 
J081333+350812  DDD1  4.400 0.300  0.72 0.05     6.5   0.5   ---   ---   ---   --- 4.40 0.650 
J081333+350812  DDD2  0.300 0.200  0.80 0.40  -340.0  20.0   ---   ---   ---   --- 4.40 0.650 
J081333+350812  DDD3  2.600 0.400  1.10 0.10    38.0   1.0   ---   ---   ---   --- 4.40 0.650 
J083644+005451  D     2.000 1.000  0.70 0.70    10.0  60.0   ---   ---   ---   --- 2.50 0.030 
J083946+511202  DDD1  0.300 0.100  1.00 0.30   -48.0   2.0   ---   ---   ---   --- 1.30 0.680 
J083946+511202  DDD2  1.300 0.200 -0.40 0.10     2.0   1.0   ---   ---   ---   --- 1.30 0.680 
J083946+511202  DDD3  0.300 0.200 -1.20 0.40   103.0   5.0   ---   ---   ---   --- 1.30 0.680 
J085111+142338  D     1.300 0.500 -1.60 0.40    30.0  20.0   ---   ---   ---   --- 1.30 0.100 
J085853+345826  D     0.300 0.200  0.30 0.70  -900.0  70.0   ---   ---   ---   --- 0.33 0.030 
J090600+574730  DG1   6.000 0.400 -1.20 0.06     2.0  50.0   ---   ---   ---   --- 6.00 0.800 
J090600+574730  DG2   1.188 0.003 -1.60 0.40  -220.0   7.0  70.0  10.0  13.0   1.0 6.00 0.800 
J091316+591920  D     0.300 0.200 -0.30 0.80 -1010.0  60.0   ---   ---   ---   --- 0.30 0.030 
J091824+063653  G     2.100 0.100 -0.50 0.10   251.0   2.0  44.0   7.0   7.0   8.0 0.01 0.010 
J100424+122924  D     0.400 0.200 -0.40 0.60   120.0  40.0   ---   ---   ---   --- 0.37 0.040 
J100645+462716  D     0.300 0.200 -1.10 0.60    70.0  60.0   ---   ---   ---   --- 0.31 0.030 
J102551+192314  DD1   3.600 0.300 -1.06 0.09    15.0   1.0   ---   ---   ---   --- 3.60 0.860 
J102551+192314  DD2   0.600 0.100 -0.40 0.60  -112.0   6.0   ---   ---   ---   --- 3.60 0.860 
J102623+254259  DDD1  1.600 0.100  0.22 0.04    -3.4   0.4   ---   ---   ---   --- 4.10 6.200 
J102623+254259  DDD2  4.100 0.200  0.43 0.02    -8.3   0.2   ---   ---   ---   --- 4.10 6.200 
J102623+254259  DDD3  2.600 0.200 -0.28 0.04    47.8   0.4   ---   ---   ---   --- 4.10 6.200 
J103601+500831  D     1.100 0.400  0.30 0.70 -1100.0  50.0   ---   ---   ---   --- 1.10 0.070 
J104624+590524a G    11.000 2.000  1.40 0.30    -7.0   3.0  30.0  30.0  12.0  10.0 0.11 0.000 
J104624+590524b GG1   1.200 0.300  0.50 0.20  -610.0  20.0  90.0 100.0   4.0   2.0 0.08 0.010 
J104624+590524b GG2  11.000 0.800 -1.37 0.06     6.5   0.5  39.0   3.0   8.0   3.0 0.08 0.010 
J105320-001650  D     0.300 0.200  0.40 0.70   270.0  40.0   ---   ---   ---   --- 0.34 0.030 
J130738+150752  DD1   2.500 0.500 -0.30 0.20   -47.0   2.0   ---   ---   ---   --- 2.50 0.160 
J130738+150752  DD2   1.800 0.400 -1.50 0.30    94.0   3.0   ---   ---   ---   --- 2.50 0.160 
J130940+573311  D     0.200 0.100 -0.80 0.70    30.0  50.0   ---   ---   ---   --- 0.23 0.030 
J132512+112330  DD1   0.200 0.030 -1.60 0.70   522.0   6.0   ---   ---   ---   --- 0.69 0.380 
J132512+112330  DD2   0.690 0.060  0.10 0.20    65.0   1.0   ---   ---   ---   --- 0.69 0.380 
J133342+491625  DD1   0.300 0.300 -0.50 0.40   147.0   5.0   ---   ---   ---   --- 5.40 1.000 
J133342+491625  DD2   5.400 0.400  0.22 0.04    15.2   0.4   ---   ---   ---   --- 5.40 1.000 
J135135+284015  D     3.000 2.000  0.50 0.80 -1530.0  90.0   ---   ---   ---   --- 2.90 0.040 
J142738+331242  D     2.000 1.000  1.40 0.80  -560.0  90.0   ---   ---   ---   --- 1.60 0.020 
J142952+544717  D     2.000 1.000 -0.90 0.70 -1010.0  90.0   ---   ---   ---   --- 2.00 0.070 
J151002+570243  DDD1  2.100 0.100  1.60 0.10    18.0   1.0   ---   ---   ---   --- 2.20 5.400 
J151002+570243  DDD2  2.200 0.200 -0.33 0.08  -127.0   1.0   ---   ---   ---   --- 2.20 5.400 
J151002+570243  DDD3  0.540 0.040  1.00 0.08   128.0   2.0   ---   ---   ---   --- 2.20 5.400 
J155633+351757  DD1   2.000 2.000  0.40 0.30   240.0  10.0   ---   ---   ---   --- 7.00 1.500 
J155633+351757  DD2   7.000 2.000  0.80 0.30     7.0   6.0   ---   ---   ---   --- 7.00 1.500 
J161105+084437  D     1.400 0.800  1.50 0.70  1060.0  60.0   ---   ---   ---   --- 1.40 0.180 
J165913+210116  DD1   1.100 0.400  0.30 0.50   290.0  30.0   ---   ---   ---   --- 1.20 0.150 
J165913+210116  DD2   1.200 0.500  1.10 0.50    90.0  30.0   ---   ---   ---   --- 1.20 0.150 
J221356-002457  DDD1  0.460 0.050  0.20 0.20   -31.0   1.0   ---   ---   ---   --- 0.46 0.250 
J221356-002457  DDD2  0.200 0.030  0.10 0.20   242.0   2.0   ---   ---   ---   --- 0.46 0.250 
J221356-002457  DDD3  0.230 0.040 -0.10 0.20  -271.0   1.0   ---   ---   ---   --- 0.46 0.250 
J222032+002535  DG1   6.600 0.200  1.32 0.04   -10.0  30.0   ---   ---   ---   --- 6.60 3.500 
J222032+002535  DG2   2.472 0.002 -1.10 0.10   260.0  20.0 100.0  10.0   9.0   2.0 6.60 3.500 
J222235+001536  DD1   4.700 0.200 -0.63 0.09   -23.0   1.0   ---   ---   ---   --- 4.70 2.400 
J222235+001536  DD2   1.800 0.500 -1.60 0.10     3.0   2.0   ---   ---   ---   --- 4.70 2.400 
J222843+011032  D     8.000 4.000  0.20 0.70    -9.0  80.0   ---   ---   ---   --- 7.70 0.020 
J224924+004750  DD1   8.500 0.500  1.12 0.09     5.3   0.5   ---   ---   ---   --- 8.50 0.770 
J224924+004750  DD2   1.800 0.700  1.20 0.40    45.0   3.0   ---   ---   ---   --- 8.50 0.770 
J231443-090637  D     1.400 0.800  0.50 0.80  1250.0  70.0   ---   ---   ---   --- 1.40 0.050 
J232604+001333  D     0.700 0.700 -1.30 0.70   400.0  80.0   ---   ---   ---   --- 0.65 0.040 
J235018-000658  DG1   1.300 0.200  0.30 0.10     5.0  50.0   ---   ---   ---   --- 1.30 1.600 
J235018-000658  DG2   2.785 0.002  0.49 0.06    17.2   0.6  19.0   3.0   7.0   1.0 1.30 1.600 


==> tableE1.txt <==
Title: Radio Polarization Properties of Quasars and Active Galaxies at High Redshifts
Authors: T. Vernstrom, B. M. Gaensler, V. Vacca, J.S. Farnes, M. Haverkorn, S. P. O’Sullivan
Table: E1
================================================================================
Byte-by-byte Description of file: tableE1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label      Explanations
--------------------------------------------------------------------------------
   1-  2 I2     h        RAh        RA-hours
   4-  5 I2     min      RAm        RA-minutes
   7- 11 F5.2   s        RAs        RA-seconds
  13- 13 A1     ---      DE-        Dec-sign
  15- 16 I2     deg      DEd        Dec-degrees
  18- 19 I2     arcmin   DEm        Dec-minutes
  21- 25 F5.2   arcsec   DEs        Dec-seconds
  27- 30 F4.2   ---      z          redshift
  32- 39 F8.2   mJy      Ium-e      rest-frame flux
  41- 45 F5.2   ---      alpha      spectral index
  47- 51 F5.2   ---      log-Lum-e  log10 lum
  53- 57 F5.2   %        Pi-e       rest-frame pol frac
  59- 64 F6.1   rad/m2   RM         RM
  66- 71 F6.1   rad/m2   GRM        Galactic RM
  73- 78 F6.1   rad/m2   RRM        Residual RM
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
 0  3 22.00 - 17 27 11.40 1.47   884.10 -0.71 27.70  2.08  -26.9   -2.3  -25.0 
 0  5 59.41 + 16  9 46.70 0.45   204.10 -0.70 26.00  1.60  -33.4  -21.8  -12.0 
 0  6 13.87 -  6 23 35.20 0.35  1627.00 -0.09 26.70  3.21 -409.0    2.9 -410.0 
 0  6 22.60 -  0  4 25.10 1.04   968.90 -0.83 27.40  1.05   20.3   -2.6   23.0 
 0 13 31.09 + 40 51 36.00 0.26   632.10 -0.35 26.00  0.98  -55.2  -74.6   19.0 
 0 15 59.98 + 39  0 27.20 1.72    73.25 -0.94 26.70  4.56 -124.0 -116.0   -7.7 
 0 18 51.38 - 12 42 33.50 1.59   492.20 -1.02 27.50  2.48    8.7    2.3    6.4 
 0 20 25.32 + 15 40 52.70 2.02   483.70 -1.19 27.70  8.28  -20.3  -16.7   -3.6 
 0 24 30.12 - 29 28 48.90 0.41   278.40 -1.16 26.10  2.31   18.9    3.5   15.0 
 0 25 26.15 + 39 19 35.70 1.95   580.40 -0.19 27.70  3.44  -98.5 -104.0    5.5 
 0 25 49.17 - 26  2 12.80 0.32  1526.00 -0.80 26.60  0.47   47.6    7.2   40.0 
 0 32 35.50 + 39 42 16.00 0.93    67.20 -1.10 26.20  7.53  -99.6 -102.0    2.2 
 0 35  6.00 + 42 38 19.00 1.59    99.56 -0.88 26.80  2.06  106.0  -55.0  160.0 
 0 35  8.80 - 20  3 59.20 0.52   225.90 -1.13 26.20  0.56  -51.5    5.9  -57.0 
 0 36  6.55 + 18 37 59.00 1.47   424.30 -1.05 27.40  2.08  125.0  -11.0  140.0 
 0 37 58.31 + 24  7 11.60 2.26   411.90 -0.64 27.70  3.85    3.3  -30.9   34.0 
 0 38 20.41 -  2  7 40.40 0.22  1254.00 -0.73 26.20  0.73   86.6   -4.3   91.0 
 0 50 41.27 -  9 29  6.20 1.53   647.30 -0.19 27.60  3.31  283.0   -7.7  290.0 
 0 54  8.40 -  3 33 55.90 0.21   200.30 -1.09 25.30  0.68  151.0   -1.5  150.0 
 0 59  5.53 +  0  6 51.50 0.72  1020.00 -0.49 27.10  5.36   -6.3   -3.7   -2.6 
 1  4 22.49 - 12 35 15.60 0.39   274.10 -0.98 26.00  6.21    3.5   -0.7    4.2 
 1  6 22.98 -  1 55 38.30 2.20   423.60 -0.33 27.70  8.33   -7.8    3.5  -11.0 
 1  8 26.80 -  0 37 24.30 1.37   519.50 -0.31 27.40  4.87    4.5    6.0   -1.4 
 1  8 50.56 + 13 18 31.40 0.06  1838.00 -0.64 25.20  7.92  -12.0   -2.4   -9.6 
 1 10 18.79 + 31 47 20.00 0.69   144.50 -1.32 26.20  1.68  -58.0  -59.3    1.2 
 1 13 15.88 - 35 51 49.00 1.22   236.60  0.17 27.00  3.19  -95.4    3.3  -99.0 
 1 13 17.80 + 40 26 13.10 1.48   208.70 -0.67 27.10  4.10  -62.2  -89.6   27.0 
 1 13 42.60 - 25 23 58.80 1.05   171.70 -0.53 26.70  2.76   19.2   10.5    8.7 
 1 15 23.84 - 28  4 55.00 2.56   416.40 -0.05 27.80  3.19   95.1   10.8   84.0 
 1 16 12.46 - 11 36 14.90 0.67   918.70 -0.26 27.00  1.23   -6.4   -4.1   -2.3 
 1 17 26.88 +  7 41 49.10 0.34   557.70 -0.48 26.20  2.45   20.5   -4.5   25.0 
 1 18 18.56 +  2 58  5.60 0.67   393.10 -0.73 26.70  0.03  -58.6    4.4  -63.0 
 1 18 57.25 - 21 41 29.80 1.16   754.00  0.31 27.40  2.50   84.0    8.2   76.0 
 1 20 27.12 - 15 20 16.90 0.56   578.90 -1.07 26.70  2.88    8.1    4.7    3.4 
 1 20 31.70 - 27  1 24.70 0.56   746.60 -0.10 26.80  5.96   85.4   11.8   74.0 
 1 21  1.03 +  3 44 14.90 0.77   148.10 -1.10 26.30  4.44  372.0    1.7  370.0 
 1 21 41.62 + 11 49 49.90 0.57   907.30 -0.05 26.90  1.51  203.0   -0.5  200.0 
 1 21 56.88 +  4 22 24.00 0.64  1437.00  0.17 27.20  1.77   -8.8    0.5   -9.3 
 1 22 27.92 -  4 21 27.50 1.93   610.00 -0.67 27.70  1.57   -3.5   -0.5   -3.0 
 1 25 28.83 -  0  5 56.50 1.07  1379.00 -0.04 27.60  2.81   15.2   13.9    1.3 
 1 26 14.99 - 22 22 32.80 0.72   297.50 -0.40 26.60  4.81    7.9    7.5    0.4 
 1 26 44.40 + 33 13  9.60 0.80   811.10 -0.75 27.10  5.11  -65.4  -61.4   -4.0 
 1 27 30.24 - 14  2 57.10 0.37   305.00 -1.02 26.00  2.04   20.7    4.4   16.0 
 1 28 30.26 + 29  2 59.80 0.40   438.60 -0.93 26.20  1.65  -47.8  -49.6    1.9 
 1 29 59.79 + 23 38 19.40 1.46   989.10 -0.74 27.70  0.57   19.3  -35.2   54.0 
 1 31 21.50 +  6 23 37.80 0.66   213.30 -1.02 26.40  4.72   11.0    1.7    9.3 
 1 31 29.59 + 39 42 57.10 0.93    23.67 -1.05 25.70  1.64 -155.0  -87.3  -67.0 
 1 32 43.41 - 16 54 47.70 1.02  1246.00  0.22 27.50  1.90  165.0    6.3  160.0 
 1 34 31.97 - 38 43 31.90 2.14   542.90  0.03 27.80  1.12   -5.7    4.3   -9.9 
 1 35 15.03 +  8 11  7.30 0.50   526.30 -0.73 26.50  2.12   -3.7   -4.1    0.4 
 1 35 37.49 - 20  8 45.80 1.14   433.80 -0.18 27.20  2.39    2.4    8.4   -6.0 
 1 39 57.48 +  1 31 51.30 0.26   439.40 -0.52 25.90  1.51    6.8    7.7   -0.8 
 1 41  9.13 + 13 53 28.30 0.62   506.90 -0.89 26.70  0.00  115.0   -5.6  120.0 
 1 42  9.71 + 39 12 40.30 1.11    63.78 -0.78 26.30  3.88  -79.2  -83.5    4.3 
 1 45  3.38 - 27 33 34.90 1.16   738.00 -0.12 27.40  1.65  284.0    6.9  280.0 
 1 46 45.10 -  5 37 58.70 0.63   281.00 -0.78 26.50  4.09  -17.2   -8.8   -8.3 
 1 49 22.36 +  5 55 53.40 2.35  1241.00  0.26 28.20  1.13   28.8    8.9   20.0 
 1 53  9.91 -  6 45 34.10 0.61   475.90 -0.09 26.70  1.19   14.5   -7.5   22.0 
 1 56 18.62 +  5 35 44.30 0.49   113.80 -1.02 25.80  5.37  -74.5    6.1  -81.0 
 1 57 41.60 - 10 43 40.70 0.62   517.60 -0.77 26.70  1.26   18.1    2.3   16.0 
 2  0 12.15 - 30 53 26.50 0.68   415.60 -1.11 26.70  1.88   13.3    4.4    9.0 
 2  1 57.19 - 11 32 33.30 0.67  1081.00 -0.51 27.10  2.84    1.8    5.3   -3.5 
 2  4 57.68 - 17  1 19.40 1.74  1200.00  0.04 27.90  2.23   25.2   13.6   12.0 
 2  5  4.90 + 32 12 30.10 1.47   953.10  0.15 27.70  0.25  174.0  -79.7  250.0 
 2  7  7.52 +  6 58 56.30 0.36   425.90 -0.65 26.10  2.11   14.9    2.8   12.0 
 2  7 15.67 - 38 57  2.10 0.25   221.10 -0.10 25.50  2.86   12.8    6.2    6.6 
 2 16 12.95 + 39 30 56.20 0.96    13.83 -0.89 25.50 10.30  -21.8  -78.3   57.0 
 2 17  1.84 + 28  4 58.20 1.57   257.20 -0.96 27.20  0.79 -152.0  -70.1  -82.0 
 2 17 48.93 +  1 44 48.90 1.72  1372.00  0.43 28.00  1.01  -17.5   -8.2   -9.3 
 2 20 54.28 -  1 56 51.80 0.17   232.60 -1.21 25.20  4.06    6.9    5.7    1.2 
 2 22  1.96 +  8 26 47.30 0.27   357.30 -0.75 25.80  6.94   -9.5   -7.8   -1.7 
 2 22 56.40 - 34 41 28.20 1.49   949.90  0.19 27.70  1.25   -3.2    6.6   -9.8 
 2 24 28.28 +  6 59 24.70 0.51   718.90  0.13 26.70  1.14   -6.3   -2.7   -3.6 
 2 25  2.61 - 23 12 47.60 0.23   630.30 -0.53 25.90  1.35    7.9   14.6   -6.7 
 2 25  8.08 -  0 35 31.80 0.69   268.00 -0.77 26.50  7.28 -196.0    5.2 -200.0 
 2 28 53.24 -  3 37 38.70 0.70   685.10 -0.19 26.90  1.16  127.0    9.4  120.0 
 2 29 28.41 - 36 43 57.80 2.12   191.50  0.38 27.30  2.11    5.9    5.7    0.2 
 2 31 45.88 + 13 22 54.70 1.65   374.90 -0.02 27.40  3.04  -70.6    3.8  -74.0 
 2 34 22.28 - 30  4 31.20 1.57   116.00 -1.46 26.90  1.02  -61.0    6.5  -67.0 
 2 35  0.23 - 14 12  6.80 1.44   596.80 -0.64 27.50  5.24    4.7   19.2  -15.0 
 2 35 32.13 + 12 19 53.60 1.32   228.90 -0.92 27.00  8.33   14.6    5.2    9.5 
 2 39 51.25 +  4 16 21.00 0.98   704.80 -0.08 27.20  3.77    0.2   -2.7    2.9 
 3  9 59.76 + 17  5 59.40 0.26   644.40 -0.94 26.00  5.40  -16.8  -19.8    3.0 
 3 12 43.57 +  1 33 17.10 0.66   331.40 -0.10 26.60  3.74  -11.8    3.5  -15.0 
 3 12 46.45 - 14 49 51.90 1.77   856.10 -0.72 27.80  1.83   42.2    6.1   36.0 
 3 15 21.04 + 10 12 43.20 0.22   388.60 -0.79 25.70  2.25   -5.5    2.4   -7.9 
 3 20 46.39 - 38 37 29.20 0.91  1854.00 -0.85 27.60  0.38  187.0    2.5  180.0 
 3 21 29.19 - 31 22 55.90 1.78   219.00 -0.34 27.20  1.70  119.0   23.7   95.0 
 3 25 13.34 - 24 15 48.00 1.16   176.30 -0.03 26.80  4.13 -160.0   19.5 -180.0 
 3 27 59.94 - 22  2  5.90 2.22   626.90 -0.04 27.90  3.51    6.6   24.4  -18.0 
 3 29 54.08 - 23 57  9.70 0.90  1189.00  0.28 27.40  1.52  598.0   28.1  570.0 
 3 36 50.83 - 12  1  4.80 1.54   587.10  0.13 27.50  1.30  169.0    6.5  160.0 
 3 40 26.96 - 13 23 14.40 0.22  1166.00  0.04 26.10  1.52 -106.0   -4.3 -100.0 
 3 43  5.06 - 37 40 23.00 1.42   403.70 -0.18 27.30  5.56   10.9    1.5    9.4 
 3 49 57.05 +  8  7 16.50 2.94   525.00  0.42 28.00  1.23  -34.2   27.4  -62.0 
 3 54 25.01 - 16 16 22.50 1.19   192.90 -0.17 26.80  6.77    3.4   -3.2    6.6 
 4  2 21.25 - 31 47 26.80 1.29   547.80 -0.12 27.40  3.32  -26.2    9.6  -36.0 
 4  5 33.94 - 13  8 14.40 0.57  1761.00 -0.42 27.20  2.23   15.0    8.5    6.5 
 4  6 58.98 - 38 26 28.20 1.28  1263.00  0.15 27.70  1.15 -196.0   17.2 -210.0 
 4  7 33.88 - 33  3 45.90 2.56   619.20 -0.03 28.00  1.50    6.4    9.1   -2.7 
 4  7 48.44 - 12 11 33.40 0.57  1526.00 -0.36 27.10  1.14   17.3   12.4    4.8 
 4 12 43.60 + 23  5  6.10 1.22   839.20 -0.33 27.50  0.28   -2.5   -9.2    6.7 
 4 16  4.33 - 20 56 27.90 0.81  1294.00 -0.48 27.30  1.51   16.2   13.1    3.1 
 4 16 36.59 - 18 51  8.40 1.54   703.20 -0.13 27.60  0.99   11.5   14.1   -2.6 
 4 20 22.17 + 17 53 55.20 0.81   148.50 -1.13 26.40  3.54   -2.9   -7.0    4.1 
 4 23 15.80 -  1 20 32.40 0.92  2388.00  0.52 27.70  1.99  -87.2  -22.6  -65.0 
 4 24 33.70 - 38 48 42.00 2.35   372.00 -0.29 27.70  7.29   31.8   29.0    2.8 
 4 24 42.39 - 37 56 21.50 0.78  1400.00  0.56 27.30  0.95 -159.0   28.2 -190.0 
 4 24 46.84 +  0 36  6.70 0.31  1724.00  0.69 26.60  4.75  239.0  -18.7  260.0 
 4 28 40.42 - 37 56 19.70 1.11  1425.00  0.31 27.70  5.01  -51.5   30.8  -82.0 
 4 33 54.90 -  2 29 56.00 0.53   293.20 -0.84 26.30  0.63  140.0    0.9  140.0 
 4 37 36.59 - 29 54  5.30 1.33   718.10 -0.25 27.50  1.90    0.7   13.5  -13.0 
 4 38 50.49 - 20 12 25.90 2.15   269.20 -0.50 27.50  5.21  -14.8   52.9  -68.0 
 4 42 38.62 -  0 17 42.80 0.84  1298.00 -0.15 27.40  1.48   61.9   12.3   50.0 
 4 56 42.57 +  6 43 45.20 0.21   450.60 -0.93 25.70  9.06  -37.6   73.0 -110.0 
 4 57  1.64 +  3 42 22.60 1.00  2851.00  0.37 27.90  1.39  -23.2   -2.5  -21.0 
 5  7 36.48 +  3  7 52.20 2.46   503.90 -0.65 27.80  3.27   35.7   29.9    5.8 
 5 16 16.03 - 16  3  8.50 1.28   855.20  0.09 27.50  5.10   -1.8   -4.4    2.6 
 5 23 18.55 - 26 14  9.60 3.11   823.80 -0.56 28.20  0.62 -418.0    9.7 -430.0 
 5 30  7.98 - 25  3 30.00 2.81   786.10 -0.41 28.10  1.83  -78.9   20.0  -99.0 
 5 34 17.45 - 37 47 24.70 1.67   561.20 -0.18 27.60  1.83  318.0   11.0  310.0 
 5 39 32.02 - 15 50 29.80 0.95   540.90 -0.08 27.10  1.66 -273.0   -8.7 -260.0 
 6  0 31.39 - 39 37  2.40 1.66   524.10  0.10 27.50  4.75   96.8   21.1   76.0 
 6  4 14.63 - 31 55 56.60 0.45   161.50 -0.97 25.90  0.42  138.0   82.7   55.0 
 6 55 14.78 + 54  8 60.00 0.24   497.60 -0.93 25.80  6.38   53.3   50.8    2.5 
 7  9 17.74 + 74 49 25.20 0.29   391.50 -1.03 25.90  2.30  -29.1  -20.0   -9.1 
 7 28 11.30 + 67 48 47.10 0.85   740.80 -0.65 27.10  2.00  -19.6  -25.6    6.0 
 7 41 24.22 + 33 34 10.60 0.19  1578.00 -0.10 26.10  5.59   17.6    8.0    9.6 
 7 42 37.37 + 39 44 35.20 2.20   109.60 -0.15 27.10  3.13    6.1    1.5    4.6 
 7 43  9.88 + 39 41 30.70 1.70   278.10 -0.35 27.30  2.79    8.7    2.6    6.1 
 7 58  8.84 + 39 29 28.70 2.12   135.10 -1.15 27.20  6.90    5.4    7.5   -2.1 
 8  4 13.92 + 47  4 43.00 0.51   169.70 -0.87 26.00  1.39  -23.1    0.7  -24.0 
 8  4 47.97 + 10 15 22.80 1.96   521.70 -0.98 27.70  4.02   86.5   38.6   48.0 
 8 10  3.67 + 42 28  4.00 1.18   175.70 -0.82 26.80  2.84    0.3   13.7  -13.0 
 8 12 53.13 + 40 19  0.10 0.55   236.00 -0.77 26.30  0.12 -165.0   14.9 -180.0 
 8 17 35.10 + 22 37 11.90 0.98   359.10 -0.75 26.90  8.65   46.3   33.3   13.0 
 8 18 16.02 + 42 22 45.90 0.53  1066.00 -0.03 26.90  2.36    2.3   10.1   -7.8 
 8 23 24.72 + 22 23  3.70 0.95  1203.00 -0.39 27.40  1.93 -129.0   22.1 -150.0 
 8 24 55.43 + 39 16 41.80 1.21  1279.00  0.15 27.70  2.85  102.0   12.0   90.0 
 8 25 17.22 + 44 36 31.60 0.90   138.80 -0.96 26.50  3.70    6.8    4.8    2.0 
 8 25 17.60 + 44 36 27.00 0.89   131.90 -1.01 26.40  3.66   31.5    4.8   27.0 
 8 25 50.37 +  3  9 24.80 0.51  1360.00  0.01 26.90  3.47   25.4   11.3   14.0 
 8 27 25.40 + 29 18 44.80 0.46   381.60 -0.84 26.30  4.94   17.8   18.6   -0.7 
 8 30 52.11 + 24 10 58.70 0.94   837.70  0.00 27.30  1.16    2.1   17.5  -15.0 
 8 31 10.00 + 37 42  9.90 0.92   664.60 -0.70 27.20  1.57  129.0   16.0  110.0 
 8 31 48.89 +  4 29 38.50 0.17  1016.00  0.02 25.90  2.58   32.2   30.3    1.9 
 8 32 23.22 + 49 13 21.00 0.55   325.10  0.15 26.40  3.83   25.7   -3.4   29.0 
 8 39  6.50 + 57 54 13.40 1.53   543.10 -0.99 27.50  8.18  -13.8   -9.2   -4.6 
 8 39  7.10 + 19 21 57.10 1.69   155.60 -0.78 27.00  5.73   10.0   15.5   -5.4 
 8 39 49.19 +  3 19 54.20 1.57   558.40 -0.11 27.50  2.49  -34.9   34.8  -70.0 
 8 39 56.52 + 42 27 55.90 0.60   205.30 -0.43 26.30  2.75    3.2    7.6   -4.4 
 8 40 47.70 + 13 12 23.90 0.68   875.40 -0.59 27.00  2.31   37.5   26.8   11.0 
 8 42  5.09 + 18 35 41.80 1.27   842.80 -0.26 27.50  3.96   32.9   25.9    7.0 
 8 44 29.10 + 38 30 55.70 2.94   280.70 -0.35 27.70  1.18  485.0   15.7  470.0 
 8 44 55.52 + 40  8 14.10 0.53    69.32 -0.93 25.70 11.30   12.5   12.3    0.1 
 8 45 47.17 + 13 28 58.10 1.88   187.80 -0.61 27.20  2.07    9.9   16.0   -6.0 
 8 49 40.40 +  9 49 12.70 0.36    79.06 -0.96 25.40  3.10   65.7   43.0   23.0 
 8 52 34.16 + 42 15 28.50 0.98    85.24 -1.01 26.30  4.30   -8.9    4.2  -13.0 
 8 54 39.35 + 14  5 52.10 1.02   597.40 -0.77 27.20  2.01   30.0   31.4   -1.4 
 8 54 48.87 + 20  6 30.70 0.31  4292.00  0.52 27.00  6.37   33.2   30.9    2.2 
 8 57 40.64 + 34  4  6.40 0.75   322.20 -0.95 26.70  2.59   26.3   15.3   11.0 
 8 57 47.80 + 39 44 41.00 0.53    70.40 -0.97 25.70  7.83   19.2   13.5    5.7 
 8 58 10.07 + 27 50 50.80 1.17   338.40 -0.86 27.10  0.31 -118.0    6.9 -130.0 
 8 58 52.44 + 16 51 24.50 1.45   161.90 -0.79 26.90 10.80  -52.0   32.1  -84.0 
 9  1  5.40 + 29  1 45.70 0.19   485.90 -0.68 25.60  2.76   30.2   15.0   15.0 
 9  2 16.85 - 14 15 30.40 1.33  1611.00 -0.38 27.90  2.46   12.1    9.3    2.7 
 9  4 15.24 + 28 36  8.70 1.34   678.80 -0.35 27.50  3.82    7.0    9.4   -2.3 
 9  5  4.06 + 27 48 17.20 1.47  1398.00  0.02 27.90  1.69  250.0   11.2  240.0 
 9  6 31.88 + 16 46 13.00 0.41   160.30 -1.13 25.80  1.74   31.7   33.1   -1.4 
 9  8 50.56 + 37 48 20.20 0.90   152.80 -1.04 26.50  3.81    6.1    8.3   -2.2 
 9  9 10.14 +  1 21 35.60 1.02  1004.00  0.17 27.40  6.30   -1.0  -11.3   10.0 
 9  9 33.53 + 42 53 47.40 0.67  1177.00 -0.64 27.10  0.97  -11.8   -0.0  -12.0 
 9 14  3.30 +  4  6 18.70 0.52   281.30 -0.86 26.30  7.54   46.5   20.1   26.0 
 9 16 48.36 + 25 54 17.50 1.27   587.60 -0.28 27.40  4.32    3.2   15.6  -12.0 
 9 16 48.91 + 38 54 28.14 1.25   617.30 -0.32 27.40  3.54    1.9    7.3   -5.4 
 9 17 25.07 +  2 55 54.50 0.85   512.60 -0.15 27.00  2.02 -165.0   -2.8 -160.0 
 9 21 46.60 + 37 54 10.00 1.11   161.10 -1.00 26.70  4.19   16.7   16.8   -0.1 
 9 22 12.46 +  9 18 22.50 1.65    57.04 -1.17 26.60  1.73 -194.0   37.0 -230.0 
 9 22 43.86 + 21 36 44.50 0.59  1585.00 -0.26 27.20  4.89  -17.5   11.9  -29.0 
 9 25  7.25 + 14 44 30.80 1.72   647.10 -0.00 27.70  2.08  168.0   26.3  140.0 
 9 25 59.20 + 42  3 37.00 1.75    47.98 -1.26 26.60  1.43  -11.5    2.0  -14.0 
 9 25 59.84 + 75  6  6.20 1.88   286.40 -0.04 27.40  1.39  138.0  -14.7  150.0 
 9 27 45.68 + 26 13 18.00 0.35   645.60 -0.06 26.30  1.94  -51.9   18.7  -71.0 
 9 41  4.18 + 38 53 49.80 0.62   123.50 -0.93 26.10 11.20   13.8    6.8    7.0 
 9 42 15.35 + 13 45 49.60 0.58   569.40 -0.92 26.70  1.34  -23.1    8.6  -32.0 
 9 43 36.86 -  8 19 32.00 0.23   454.90 -0.76 25.80  0.37    2.0    9.7   -7.7 
 9 44 16.40 +  9 46 19.20 0.82   251.40 -1.27 26.60  2.70   13.9    8.5    5.4 
 9 48 55.36 + 40 39 44.80 1.25  1632.00 -0.08 27.80  4.41  377.0    4.4  370.0 
 9 50 10.77 + 14 19 57.30 0.55   627.50 -0.92 26.70  3.86    4.6    3.2    1.3 
 9 54 56.81 + 17 43 31.50 1.48   814.00 -0.24 27.60  4.07   -4.4    4.8   -9.2 
 9 56 49.88 + 25 15 15.90 0.71  1190.00  0.05 27.20  1.04 -351.0   28.7 -380.0 
 9 57 38.18 + 55 22 57.40 0.90  1799.00 -0.32 27.60  2.59 -273.0    5.9 -280.0 
 9 58 44.29 + 38 48 21.50 0.90    51.36 -0.77 26.00  5.94   17.7    7.3   10.0 
10  0 17.51 +  0  5 23.00 0.91   242.20 -0.77 26.70  4.63   -5.4    3.4   -8.7 
10  6 46.43 - 21 59 20.30 0.33   273.80  0.09 25.90  7.83   18.7    9.8    8.9 
10 10 27.54 + 41 32 39.10 0.61   377.40 -0.82 26.60  5.32    3.0    3.8   -0.8 
10 11  0.36 +  6 24 40.20 1.41   476.80 -1.22 27.40  0.54   35.4   11.3   24.0 
10 11 45.46 + 46 28 20.10 1.78   320.20 -1.24 27.40  0.57 -216.0   10.1 -230.0 
10 22 55.26 + 39  8 49.80 0.92    87.16 -1.05 26.30  3.75  -64.2    7.3  -71.0 
10 23 11.60 + 39 48 17.20 1.25   762.50 -0.18 27.50  3.44   16.5   10.1    6.4 
10 24 44.82 + 19 12 20.70 0.83   788.20  0.08 27.10  1.45    9.8    9.2    0.6 
10 25 29.87 + 42 57 43.10 0.81   118.20 -1.21 26.30  4.93    7.5    9.9   -2.5 
10 26 30.53 + 75  5 17.10 1.71   252.00 -0.86 27.30  1.60    9.2  -28.4   38.0 
10 27 14.70 + 46  2 47.80 0.53   209.80 -0.96 26.20  8.73   -8.6    3.8  -12.0 
10 28 40.37 -  3 36 19.20 0.36   181.10 -0.63 25.80  5.20  -44.9   -1.7  -43.0 
10 28 44.30 + 38 44 36.70 0.36   201.30 -0.56 25.80  7.71  -41.7    5.7  -47.0 
10 29 31.54 -  8 13 38.20 1.78   399.50  0.01 27.50  1.94   27.8  -16.4   44.0 
10 33  3.71 + 41 16  6.60 1.12   276.00 -0.42 26.90  4.13    5.9   10.3   -4.4 
10 33 33.87 + 58 14 37.90 0.43   494.70 -1.11 26.40  0.10    3.0   -0.8    3.8 
10 35  2.13 - 20 11 34.30 2.20  1111.00  0.20 28.10  2.22  -89.2  -22.0  -67.0 
10 37 12.43 + 40 11 37.90 0.83   101.80 -1.14 26.30  0.11 -215.0   10.1 -230.0 
10 37 16.09 - 29 34  3.10 0.31  2207.00  0.34 26.70  2.97 -126.0  -31.4  -95.0 
10 39  6.75 - 15 41  7.40 0.53   528.00  0.09 26.60  1.64  151.0  -11.0  160.0 
10 41 17.16 +  6 10 16.50 1.27  1663.00  0.09 27.80  2.00    8.0   14.3   -6.3 
10 42 42.70 - 28 42 49.30 1.03  1415.00 -0.51 27.60  9.10   16.5   25.5   -9.0 
10 48  6.72 - 19  9 35.90 0.59  1145.00  0.01 27.00  2.50  222.0    3.5  220.0 
10 50 42.38 - 27 33  8.70 1.56   277.60 -0.88 27.20 16.60   -9.2   -0.7   -8.5 
10 51  4.75 - 31 38 14.10 1.43   548.80 -0.16 27.40  2.53   57.5   41.3   16.0 
10 51 32.11 - 20 23 47.90 1.12   243.40 -1.15 26.90  4.98   -4.6    1.1   -5.7 
10 51 48.80 + 21 19 52.80 1.30  1010.00 -0.12 27.60  0.66 -189.0   -1.5 -190.0 
10 57 54.10 - 25  9 28.10 0.59   400.20  0.11 26.60  2.61   29.7   16.8   13.0 
10 58 29.62 +  1 33 58.20 0.89  3224.00  0.02 27.80  3.25  -43.8    0.3  -44.0 
10 58 58.69 + 43  1 23.70 0.75   539.80 -0.97 26.90  4.06   20.9   15.7    5.2 
11  0 47.73 + 10 46 13.10 0.42   141.60 -0.80 25.80  8.45    9.7   10.9   -1.2 
11  2  8.70 + 34 55 10.30 0.37   131.60 -0.79 25.70  1.59  -59.2   12.9  -72.0 
11  4 12.22 + 76 58 59.70 0.31   528.50 -0.71 26.10  2.16  -29.3  -29.2   -0.1 
11  6 22.18 - 21  9  0.80 1.12   426.10 -1.14 27.10  6.02   33.3    8.0   25.0 
11  7 15.02 + 16 28  1.50 0.63   484.00 -0.31 26.70  2.83   -8.7   -2.4   -6.3 
11  8 37.70 + 38 58 41.00 0.78   159.70 -0.97 26.40  7.78    1.1    5.9   -4.8 
11  8 46.19 +  2  2 42.70 0.16   517.10 -0.18 25.50  5.16   21.6   12.3    9.3 
11  9 10.78 - 23  1 44.30 1.88   298.20 -0.79 27.40  0.60  -51.6   -0.2  -51.0 
11  9 28.86 + 37 44 31.40 2.29   696.90 -0.31 27.90  0.69  203.0    6.1  200.0 
11  9 49.85 + 37 38 29.40 0.35   287.90 -1.02 25.90  8.83    9.6    6.2    3.4 
11 11 19.47 + 39 40 13.40 0.59    82.71 -0.75 25.90  4.59   13.7    8.0    5.7 
11 11 31.56 + 35 40 45.50 1.10   148.10 -1.34 26.70  0.77   -2.0    9.8  -12.0 
11 12 39.40 + 43 25 47.00 1.68   293.80 -1.16 27.30  5.17    2.7   16.8  -14.0 
11 14 38.43 + 40 37 20.80 0.74   352.40 -1.25 26.70  2.28  -11.6    9.3  -21.0 
11 20  9.14 - 25  8  7.20 0.47   348.30 -0.77 26.30  2.01    2.5   -1.3    3.9 
11 20 27.81 + 14 20 54.40 0.36   535.50 -0.74 26.20  0.71  265.0    9.4  260.0 
11 23  9.10 +  5 30 20.30 2.47   568.60 -0.98 27.90  5.72   -1.2    5.0   -6.2 
11 24 37.45 +  4 56 18.80 0.28   169.60 -0.80 25.50  5.27    1.9    4.2   -2.3 
11 27  4.41 - 18 57 18.10 1.05  1267.00  0.52 27.60  2.05   -7.8  -13.2    5.4 
11 30  7.05 - 14 49 27.20 1.19  2387.00 -0.05 27.90  3.39  -35.5  -20.3  -15.0 
11 30 53.27 + 38 15 19.10 1.74   770.50  0.08 27.80  1.37 -382.0   -0.2 -380.0 
11 34 37.19 +  1 33 34.00 0.57   262.90 -0.93 26.30  2.20  126.0    2.9  120.0 
11 34 38.47 + 43 28  0.60 0.57   252.70 -1.00 26.30  1.96  125.0   14.3  110.0 
11 34 52.31 + 28 14  9.80 0.61   198.00 -0.93 26.30  0.89   20.5    2.8   18.0 
11 36  3.06 - 17 33 13.10 1.02   358.80 -0.63 27.00  2.47   22.1  -17.3   39.0 
11 39 10.69 - 13 50 42.90 0.56   954.70 -0.78 26.90  1.66  -25.6  -21.1   -4.5 
11 43 25.04 + 22  6 56.00 0.82   578.40 -0.95 27.00  1.72   23.0   12.9   10.0 
11 46  8.11 - 24 47 31.90 1.94   834.60  0.51 27.90  0.98   57.3   -3.1   60.0 
11 46 26.22 - 28 59 18.80 0.45   410.40  0.16 26.30  3.52  214.0  -33.9  250.0 
11 47  1.35 - 38 12 11.30 1.05  1379.00 -0.07 27.60  2.19  185.0    7.4  180.0 
11 50 31.54 - 19 30 49.50 2.49   383.10 -0.08 27.70  1.50   35.9  -11.6   47.0 
11 50 43.88 -  0 23 54.30 1.98  1457.00 -0.41 28.10  3.01    0.5    7.3   -6.8 
11 51 29.32 + 38 25 52.60 1.30   176.50 -0.75 26.90  9.49   14.0    1.1   13.0 
11 53 24.51 + 49 31  9.50 0.33   413.60 -0.64 26.10  3.42   16.1   18.8   -2.8 
11 53 54.65 + 40 36 52.90 0.92   398.50 -0.44 26.90  2.96    8.2    4.6    3.5 
11 54 20.66 + 45 23 30.00 0.19   163.70 -0.81 25.20  2.19    7.8    9.8   -2.0 
11 59 21.47 - 21 42 44.80 0.62   258.00 -0.11 26.40  3.94  -20.9  -18.6   -2.2 
11 59 31.80 + 29 14 44.30 0.72  1391.00 -0.23 27.30  3.96  -28.3    5.6  -34.0 
12  0 19.21 + 73  0 45.70 0.97  2384.00 -0.50 27.80  1.30    6.6  -11.7   18.0 
12  2 12.51 - 10 40 52.40 0.27   183.90 -1.00 25.50  0.80   54.3   -7.2   61.0 
12  5 32.85 + 26 25 40.00 0.79   517.30 -0.19 26.90  2.17 -141.0    7.5 -150.0 
12  9 13.52 + 43 39 18.70 1.40   465.60 -1.01 27.40  8.42   -1.6    2.6   -4.1 
12 13 32.13 + 13  7 20.40 1.14   793.20 -0.34 27.40  2.05   38.4   -4.5   43.0 
12 20 33.88 + 33 43 10.90 1.53   726.50 -0.94 27.60 11.60    1.8   -1.4    3.2 
12 21 31.61 + 28 13 58.30 0.10  1356.00  0.28 25.50  3.15  -21.5    3.4  -25.0 
12 23 45.99 + 18 21  7.10 1.40   117.70 -0.88 26.80 11.80   -7.3   -5.2   -2.1 
12 24 28.49 + 42  6 36.40 0.94   215.50 -1.11 26.70  6.46   19.3   -0.8   20.0 
12 24 33.36 + 26 13 14.50 0.69   161.50 -0.89 26.30  0.00   13.6    4.4    9.2 
12 24 52.44 +  3 30 50.10 0.96  1082.00 -0.10 27.40  1.32   -6.8    9.9  -17.0 
12 24 54.62 + 21 22 47.20 0.43   830.50 -0.38 26.60  2.16  -10.0   -3.0   -7.0 
12 29  6.41 +  2  3  5.10 0.16 30140.00 -0.08 27.20  3.18    2.5    5.8   -3.3 
12 30 44.98 - 31 21 23.80 2.28   191.30 -0.44 27.40  7.08    6.1  -60.0   66.0 
12 39 40.43 + 24 53 48.30 0.75  1050.00 -0.22 27.20  3.37   22.5    4.9   18.0 
12 42 18.79 + 43 55 59.90 0.48   375.10 -1.12 26.30  1.07   -8.6    4.1  -13.0 
12 42 19.20 + 43 56  8.00 0.61    99.35 -0.85 26.00  6.67   14.1    4.1   10.0 
12 42 49.36 + 80  0 28.30 1.32   506.20  0.15 27.30  1.94  -65.4  -23.3  -42.0 
12 42 51.37 + 37 51  0.02 1.32   650.80  0.04 27.50  1.83  -66.0   -7.2  -59.0 
12 43  8.16 + 43 12 40.60 1.14   340.40 -0.10 27.00  1.88   -5.8    2.3   -8.1 
12 43 52.53 + 35 14 15.60 0.56   552.70 -0.86 26.60  1.99  -12.8   -4.9   -8.0 
12 45 53.81 - 16 16 45.20 2.02   558.90  0.19 27.70  3.65  -57.2  -11.0  -46.0 
12 46  4.15 -  7 30 47.40 1.29   795.80  0.22 27.50  2.76    6.7    5.0    1.7 
12 46 46.90 - 25 47 48.20 0.63  1618.00  0.20 27.20  2.39  -23.5  -40.2   17.0 
12 48 23.98 - 19 59 18.60 1.27  1455.00 -0.73 27.80  0.04   34.9   -2.9   38.0 
12 49 23.00 + 44 44 45.10 0.80   131.40 -0.92 26.30  7.10    5.9    4.5    1.4 
12 52  1.00 + 42 57 43.00 0.39    68.80 -1.04 25.40  6.06  101.0    0.7  100.0 
12 52 26.33 + 56 34 19.70 0.32   387.90 -0.79 26.00  0.99  -50.3    9.5  -60.0 
12 54 38.28 + 11 41  6.40 0.87   950.40  0.13 27.30  1.60   20.6    7.7   13.0 
12 56 11.15 -  5 47 20.10 0.54 11070.00  0.04 27.90  2.74   -2.4    4.6   -7.1 
12 56 57.38 + 47 20 19.80 1.00  1047.00 -0.99 27.40  3.97  -12.7    6.8  -19.0 
12 57 59.09 - 31 55 15.30 1.92  1438.00  0.14 28.10  3.19   21.8  -53.4   75.0 
12 58 54.45 - 22 19 31.20 1.31   916.80  0.08 27.60  2.10  -94.3  -13.4  -81.0 
13  0 32.87 + 40  9  9.20 1.67   297.10 -1.13 27.30  2.28  -12.7   -4.0   -8.7 
13  0 33.40 + 40  9  7.00 1.66   292.30 -1.13 27.30  4.41  -34.6   -4.0  -31.0 
13  3 43.94 + 37 56 10.00 0.47    93.20 -0.91 25.70  6.34   11.0   -0.8   12.0 
13  7 15.20 - 32  7 57.20 1.21   272.70 -0.35 27.00  3.53  -20.2  -39.5   19.0 
13  7 54.01 +  6 42 15.90 0.60   204.70 -0.90 26.30  2.75   -2.4    3.8   -6.2 
13  9 46.18 + 54 17 15.50 0.42   264.70 -0.89 26.10  3.34    3.6   10.6   -7.1 
13 10 46.05 + 26  0 58.10 0.47  1126.00 -0.65 26.80  2.80 -156.0    1.4 -160.0 
13 11 39.29 - 22 16 41.20 0.80   521.70 -1.17 26.90  2.64   99.9   -9.8  110.0 
13 15  5.93 + 39  3 42.40 1.57    69.70 -0.91 26.60  2.49    5.3   -0.9    6.2 
13 16  7.95 - 33 38 59.50 1.21  1284.00  0.04 27.70  2.12   97.8  -39.4  140.0 
13 17  7.83 + 22 35 16.90 1.56   291.10 -0.52 27.20  4.17    4.0    2.2    1.8 
13 19 38.73 -  0 49 40.90 0.89   644.00 -0.50 27.10  6.85   15.7    5.8    9.9 
13 19 52.40 + 37 47 25.00 0.83    59.27 -0.87 26.00  7.73   -0.7    1.9   -2.6 
13 20 21.45 + 17 43 12.40 0.78   295.10 -0.93 26.70  8.20  299.0    2.2  300.0 
13 21 18.84 + 11  6 49.40 2.18   837.80 -0.74 28.00  6.17   -1.2    3.6   -4.9 
13 30  7.18 - 21 42  4.50 0.52   267.20 -1.00 26.30  2.65  -19.4  -12.5   -6.9 
13 31  8.31 + 30 30 32.40 0.85  5346.00 -0.57 28.00 11.50   -1.2    1.2   -2.4 
13 37 39.83 - 12 57 24.60 0.54  4623.00  0.33 27.50  2.62  271.0   -3.9  270.0 
13 38  8.07 -  6 27 11.20 0.62   513.40 -1.03 26.70  3.04  -18.4   -3.6  -15.0 
13 38 49.99 + 38 51  9.50 0.25   361.40 -1.03 25.70  0.13   56.2    4.9   51.0 
13 39 19.88 - 26 20 30.10 1.51   483.70 -0.18 27.40  3.45  -31.6  -21.1  -10.0 
13 41 45.00 + 46 57 16.80 0.50   103.90 -1.03 25.80  8.77   31.9   16.3   16.0 
13 42  4.82 - 20 51 30.90 1.58   494.10  0.13 27.50  5.45   38.6  -20.9   60.0 
13 42 13.13 + 60 21 42.30 0.96   282.80 -0.99 26.80  0.63   16.3    6.5    9.8 
13 42 43.57 +  5  4 31.50 0.14   623.10 -0.41 25.40  5.51    3.8    2.4    1.4 
13 44 14.40 - 17 23 39.90 2.49   374.90  0.08 27.70  1.67 -180.0   -4.0 -180.0 
13 45 33.14 + 42 50 15.70 1.03   261.10 -0.95 26.90  3.01   44.9    4.8   40.0 
13 45 36.82 + 38 23 13.10 1.85   377.10 -0.65 27.50  0.95   -4.2    5.2   -9.4 
13 47 31.77 - 21 56 45.40 0.33   143.00 -0.92 25.60  2.31 -137.0  -23.2 -110.0 
13 47 33.42 + 12 17 24.10 0.12  1957.00 -0.49 25.80  0.49    5.2   -2.1    7.3 
13 51 19.87 + 38 38 14.20 1.89   128.30 -0.16 27.00  2.84    1.7    3.8   -2.2 
13 51 46.87 - 29 12 17.10 1.03   308.30 -0.16 26.90  2.58  143.0  -28.0  170.0 
13 54  6.97 -  2  6  3.10 3.72   502.40 -0.01 28.10  2.27  -64.1   -2.4  -62.0 
13 57  1.51 +  1  4 39.70 0.82   732.80 -0.99 27.10  0.00   52.2   -0.7   53.0 
13 57  4.37 + 19 19  8.10 0.72  2704.00  0.03 27.60  4.74    7.3    7.2    0.0 
13 57 11.28 - 15 27 29.50 1.89   698.00  0.01 27.80  1.00  574.0   -2.1  580.0 
14  2  2.48 - 28 22 24.90 0.80   505.30 -0.45 26.90  2.21   44.8  -29.8   75.0 
14  2 48.50 - 18 40 47.40 0.34   254.40 -0.03 25.90  5.34  -31.9  -20.4  -11.0 
14  4 45.89 -  1 30 21.30 2.52   366.60  0.15 27.70  3.15  -14.1   -4.8   -9.3 
14  8 49.55 - 29  0 22.90 0.57   449.30 -0.10 26.60  2.70 -578.0  -20.2 -560.0 
14  9 50.21 - 26 57 36.90 2.43   481.90  0.66 27.80  1.84 -206.0  -37.7 -170.0 
14 14  0.09 +  9 15  4.80 0.16   309.30 -0.68 25.30  6.90    0.8   -0.4    1.3 
14 18 58.81 + 39 46 38.70 0.47    65.66 -0.66 25.60  1.55   -5.5    1.3   -6.9 
14 18 58.93 - 35  9 41.60 1.54   542.40  0.18 27.50  1.75  -44.6  -27.3  -17.0 
14 19 46.56 + 38 21 48.80 1.83   439.00  0.91 27.50  2.10 -103.0    1.0 -100.0 
14 23 30.10 + 11 59 51.30 1.61   621.00 -0.38 27.60  3.80    9.4    8.5    1.0 
14 24 56.93 + 20  0 22.70 0.87   335.10 -0.97 26.80  2.35    5.2    6.6   -1.4 
14 25 29.15 - 29 59 55.40 1.63   602.30 -0.94 27.60  4.81   -1.9  -15.6   14.0 
14 25 50.67 + 24  4  6.70 0.65   323.50 -0.84 26.50  3.04   12.4    4.8    7.7 
14 28 23.14 + 13 15 13.10 1.08   422.40 -0.81 27.10  5.05   65.6    7.4   58.0 
14 32 57.77 - 18  1 34.20 2.33   663.80 -0.32 27.90  4.12   -8.5   -9.6    1.1 
14 34 57.51 + 38  4 50.60 0.32    84.25 -0.88 25.30  1.82    6.7   -2.0    8.7 
14 38  9.53 - 22  4 54.30 1.19   855.80  0.10 27.50  1.55   24.1    3.7   20.0 
14 40 22.19 + 38 20 16.70 1.77   692.70 -0.17 27.70  2.48   -2.5   -1.9   -0.6 
14 48 14.94 + 57 41 48.20 2.41   770.80 -0.49 28.00  0.39 -123.0    8.0 -130.0 
14 48 25.91 +  4 28  5.10 0.78    87.43 -1.03 26.10  1.91   71.1    6.8   64.0 
14 48 37.54 + 50 14 48.50 0.44   365.70 -0.87 26.20  1.60  -65.3   14.6  -80.0 
14 56 41.46 -  6 17 42.40 1.25   577.40 -0.50 27.40  4.77   68.1   -3.2   71.0 
14 57 26.75 - 35 39  9.10 1.42   825.40  0.13 27.60  2.19   49.3   51.6   -2.3 
14 57 40.66 + 41 58 42.20 0.88   141.50 -0.74 26.40  3.51   -6.3   -3.4   -2.9 
14 59  7.63 + 71 40 19.90 0.91  2653.00 -0.60 27.70  1.71   68.5    4.3   64.0 
15 10 53.55 -  5 43  7.10 1.19  1959.00 -0.40 27.80  2.60  -19.8  -10.4   -9.4 
15 12 25.35 +  1 21  8.70 0.79   458.90 -0.88 26.90  1.75  -99.0    6.8 -110.0 
15 13 44.91 - 10 12  0.10 1.51  1044.00  0.21 27.80  1.44  -21.9  -16.3   -5.6 
15 13 57.02 - 21 14 56.20 1.18   455.00  0.33 27.20  2.79  -40.8  -19.3  -21.0 
15 14 43.20 + 36 50 49.90 0.37   204.10 -0.75 25.80  6.50   14.8    7.8    6.9 
15 17 41.85 - 24 22 20.00 0.05  3398.00  0.21 25.30  3.32   -3.0   -7.2    4.2 
15 22 37.71 - 27 30 10.50 1.29  1267.00  0.14 27.70  2.63   60.6   34.2   26.0 
15 26 59.45 - 13 51  0.70 1.69  1010.00 -0.72 27.80  1.15  124.0   -7.0  130.0 
15 34 52.45 +  1 31  3.30 1.43   937.20 -0.23 27.70  1.36 -128.0    9.3 -140.0 
15 35  1.27 + 55 36 49.80 1.68   427.10 -1.13 27.50  3.27    4.1   -8.1   12.0 
15 40 49.51 + 14 47 46.70 0.60  1079.00 -0.13 27.00  0.90    8.4   18.7  -10.0 
15 41 45.64 + 60 15 36.20 0.68   196.20 -1.08 26.40  0.83  134.0   -7.8  140.0 
15 45 35.91 +  1 49 59.00 0.25   139.60 -0.84 25.30  3.53   13.1    8.0    5.1 
15 49 29.44 +  2 37  0.70 0.41  2797.00  0.72 27.10  1.56   10.9    6.1    4.8 
15 49 48.98 + 21 25 39.10 1.21   475.20 -1.05 27.20  7.03   42.9   28.0   15.0 
15 49 58.54 + 62 41 20.90 1.14   691.40 -1.03 27.40  4.88   -3.2   -3.0   -0.2 
15 50 35.26 +  5 27 10.60 1.42  3139.00  0.24 28.20  1.36   95.9   16.4   80.0 
15 54  2.43 - 27  4 39.80 2.15  1003.00 -0.28 28.00  1.18   -2.0  -36.3   34.0 
15 57 51.46 -  0  1 50.10 1.77   707.80 -0.32 27.70  1.62  -68.9    0.6  -69.0 
16  2 31.83 +  1 57 48.20 0.10   852.90 -0.87 25.30  6.11   10.8    5.4    5.4 
16  4 43.51 -  8 14  0.40 0.46   658.90 -0.91 26.50  0.62   39.1   -2.8   42.0 
16  8 46.13 + 10 29  8.20 1.23  1542.00  0.07 27.80  1.58   17.1    8.0    9.1 
16 13 41.08 + 34 12 47.70 1.40  2523.00 -0.08 28.10  0.76   25.4    9.1   16.0 
16 17 49.91 +  2 46 43.60 1.34   785.00  0.15 27.60  1.18   15.8   11.2    4.6 
16 20 21.40 + 17 36 29.30 0.56   254.20 -1.06 26.30  5.50   43.2   43.0    0.1 
16 24 39.42 + 23 45 17.50 0.93   564.00 -0.89 27.10  2.69   30.6   33.3   -2.7 
16 28  3.57 + 27 41 36.10 0.45   211.20 -1.12 26.00 19.00   20.3   23.2   -2.8 
16 36 37.38 + 26 48  6.60 0.56   181.00 -1.04 26.20  3.70   35.7   34.2    1.5 
16 38 45.40 - 14 15 51.30 0.26   299.80 -0.56 25.70  4.44  230.0  -77.1  310.0 
16 40 29.66 + 39 46 46.10 1.66   914.00  0.13 27.80  2.24 -236.0   24.4 -260.0 
16 42  2.20 -  6 21 23.30 1.51   725.10 -0.08 27.60  2.85   41.3  -14.1   55.0 
16 42 58.77 + 39 48 37.00 0.59 10860.00  0.19 28.00  2.54   23.7   21.1    2.6 
16 43  5.93 + 37 29 34.40 0.52   205.50 -1.00 26.10  3.89   20.1   20.4   -0.3 
16 43 48.69 + 17 15 48.80 0.16   662.20 -0.77 25.60  1.15  -24.9   25.5  -50.0 
16 58  9.00 +  7 41 28.10 0.62  2104.00  0.23 27.30  3.33   14.0   25.4  -11.0 
16 58 33.47 +  5 15 15.60 0.88  1097.00 -0.21 27.30  5.97   34.9   14.8   20.0 
17  4  6.12 +  2 22 20.00 1.93   548.80 -0.73 27.70  0.84   58.4    0.6   58.0 
17 10 44.11 + 46  1 30.30 0.81   168.60 -1.02 26.50  1.91   13.4   18.0   -4.6 
17 19  8.94 + 22 45  6.30 0.25   275.70 -0.71 25.60  0.70   36.7   56.3  -20.0 
17 22 58.84 + 24  4  3.00 1.12   308.70 -1.01 27.00  8.52   38.1   62.3  -24.0 
17 43 56.45 + 27 52 51.70 0.37   265.30 -0.63 26.00  6.28 -183.0   78.2 -260.0 
17 48 30.17 + 15 43 12.20 0.77   783.10  0.02 27.10  4.32   14.3   90.5  -76.0 
17 59  0.37 + 23 43 47.20 1.72  1001.00  0.17 27.90  0.00  147.0  114.0   32.0 
18  6 50.46 + 69 49 28.10 0.05  2515.00  0.10 25.20  3.02    8.4   14.6   -6.1 
18 24  7.08 + 56 51  1.20 0.66  2262.00  0.22 27.40  3.48   41.6   37.3    4.4 
19 37 16.27 - 39 58  1.40 0.96  1299.00  0.22 27.50  2.26  222.0   13.2  210.0 
19 56 59.48 - 32 25 45.70 1.24   634.60  0.15 27.40  2.11 -123.0  -55.6  -68.0 
19 57 59.80 - 38 45  7.00 0.63  3405.00  0.41 27.50  1.90   30.0    3.6   26.0 
19 59  3.79 - 35 34 33.40 0.35   302.50 -0.88 26.00  5.70  -79.5  -76.5   -2.9 
20 25 40.69 -  7 35 53.00 1.39  1278.00 -0.07 27.80  2.44  -47.9  -42.9   -5.0 
21  1  1.66 - 29 33 27.10 1.49   475.50 -0.16 27.40  1.95 -162.0   -4.1 -160.0 
21 10  1.03 - 10 20 58.10 2.50   893.70 -0.27 28.10  0.75  -29.6  -26.1   -3.5 
21 14 40.12 - 25 41 48.70 0.60   503.30 -0.83 26.70  0.15   -7.7  -18.8   11.0 
21 18 10.69 - 30 19 15.10 0.98   451.70 -1.07 27.00  4.78   26.2    9.8   16.0 
21 22 46.26 + 17  4 37.90 1.78   350.80 -1.12 27.40  0.50  -13.4  -91.4   78.0 
21 25 51.51 - 33 12 29.20 1.77   340.50 -0.39 27.40  4.44  -18.2   10.4  -29.0 
21 31 17.40 + 23  5  4.30 0.99   248.90 -0.83 26.80  0.36  -78.2  -67.2  -11.0 
21 31 34.25 - 16  3 42.90 0.50  2315.00  0.14 27.20  0.95   -6.6    4.2  -11.0 
21 34 10.31 -  1 53 17.00 1.28  1989.00  0.05 27.90  3.67   87.1   27.3   60.0 
21 39  1.31 + 14 23 36.10 2.43  1239.00  0.10 28.20  1.68   24.1  -27.2   51.0 
21 39 13.25 - 24 54 15.10 0.94   252.50 -0.53 26.80  4.25    9.7   -0.2    9.9 
21 41 52.45 - 37 29 12.30 0.42   313.20 -0.12 26.10  3.17  -57.3   14.0  -71.0 
21 47  3.28 - 17 40 11.00 0.68   185.00 -0.95 26.30  2.26   33.9   14.6   19.0 
21 47 10.20 +  9 29 47.00 1.11  1002.00  0.10 27.50  1.28 -204.0  -27.6 -180.0 
21 47 25.01 + 15 20 40.70 1.48   808.70 -0.88 27.60  2.45  -16.3  -19.4    3.1 
21 49 28.69 - 13  4 26.30 1.80   538.10 -0.87 27.60  1.90   -3.4    1.4   -4.8 
21 51 21.88 - 27 42 23.60 1.48   437.10  0.22 27.40  2.23  331.0    4.4  330.0 
21 51 45.91 + 21 30 13.20 1.54   327.10 -0.76 27.30  1.83  -39.7  -35.1   -4.5 
21 51 51.00 - 19 46  6.00 0.42   324.10 -0.89 26.20  1.05   -3.8   14.8  -19.0 
21 52  3.78 - 28 28 29.00 0.48   637.40 -0.77 26.60  3.26  -40.9   -0.0  -41.0 
21 52 24.81 + 17 34 38.20 0.87   799.70  0.09 27.20  0.89  -39.8  -46.0    6.2 
21 53 24.74 +  5 36 18.70 1.97   383.20 -0.88 27.50  8.75  -23.6  -23.2   -0.4 
21 58  6.30 - 15  1  9.10 0.67  2253.00 -0.10 27.40  4.20   17.8   11.0    6.8 
22  2 55.99 - 23 35 10.50 2.12   561.80  0.12 27.80  2.40  -24.3   10.4  -35.0 
22 12  1.56 +  8 19 15.80 0.48   488.50 -0.62 26.50  4.17  -12.3  -18.7    6.5 
22 13  2.57 - 25 29 29.70 1.83  1006.00 -0.18 27.90  2.51  283.0   11.0  270.0 
22 25 38.03 + 21 18  6.60 1.96  1094.00 -0.41 28.00  7.14 -127.0 -104.0  -23.0 
22 29 40.03 -  8 32 54.30 1.56   944.70  0.18 27.80  1.95 -114.0  -15.9  -98.0 
22 32 36.42 + 11 43 50.40 1.04  4263.00 -0.32 28.10  4.21   31.2  -46.4   78.0 
22 43 26.38 - 25 44 30.30 0.77   654.90 -0.23 27.00  3.42   27.9   10.8   17.0 
22 46 18.28 - 12  6 52.00 0.63  2411.00  0.15 27.40  0.72   83.8  -21.0  100.0 
22 47  3.92 - 36 57 44.00 2.25  1117.00 -0.10 28.10  1.43  446.0    9.1  440.0 
22 47 58.68 +  3 10 42.20 1.57   517.70 -0.22 27.50  0.00 -140.0  -12.7 -130.0 
22 48 38.66 - 32 35 51.40 2.27  1058.00  0.27 28.10  2.07  -30.8   17.8  -49.0 
22 50 25.32 + 14 19 52.10 0.23   848.20 -0.39 26.10  1.57   64.0  -24.6   89.0 
22 50 44.49 - 28  6 39.30 0.53   482.90  0.24 26.50  3.70  -44.6   14.9  -59.0 
22 51 34.74 + 18 48 40.20 1.76   739.80 -0.78 27.70  3.99  -88.7  -82.3   -6.4 
22 54 10.45 + 11 36 38.00 0.33   324.60 -0.72 25.90  1.16  -44.2   -2.9  -41.0 
22 55  3.80 + 13 13 33.50 0.54   483.70 -0.89 26.60  2.15   12.2    4.4    7.8 
22 56  0.13 - 27 35 55.60 1.75   235.50 -0.41 27.20  5.48   11.2   12.9   -1.7 
22 58  5.95 - 27 58 19.40 0.93  2092.00  0.61 27.70  1.16   -2.0   13.6  -16.0 
23  7  1.01 + 38  2 41.90 0.40   105.60 -0.61 25.60  1.10  103.0  -39.5  140.0 
23  7 57.11 + 18 35  2.40 0.31   123.00 -0.89 25.50  3.96   47.3  -45.5   93.0 
23 11 17.87 + 10  8 15.50 0.43   139.10 -0.85 25.80  0.00  -13.9   -6.5   -7.4 
23 12 28.15 +  9 19 28.60 0.23   303.70 -0.98 25.60  1.37  -10.9   -4.8   -6.1 
23 14 48.54 - 31 38 38.90 1.33   583.40  0.06 27.40  2.45   12.5    7.5    4.9 
23 16 35.19 +  4  5 17.80 0.22   514.00 -1.02 25.80  1.93   -5.5   -2.7   -2.8 
23 20 44.80 +  4 59 19.30 0.62  1348.00  0.47 27.10  0.98   13.5    4.6    8.9 
23 21  1.51 - 33 33 31.40 1.41   447.10 -1.13 27.40  1.13   -9.8   10.1  -20.0 
23 21 28.53 +  8 25  8.00 0.27   169.10 -0.99 25.50  1.58  -51.2   -6.5  -45.0 
23 21 59.60 - 12 39 28.00 1.25   944.40 -0.23 27.60  2.23 -248.0   -6.8 -240.0 
23 28 10.79 + 29 37 10.50 1.01   281.90 -1.01 26.90  1.53  120.0  -77.5  200.0 
23 30 24.94 + 39 27 12.00 3.09    39.49 -0.96 26.90  6.84  -28.1  -34.9    6.8 
23 30 40.83 + 11  0 18.30 1.49  1170.00 -0.02 27.80  3.57    8.3   -0.7    9.1 
23 31 38.65 - 15 56 57.60 1.15  1082.00 -0.16 27.60  1.18 -308.0   -1.1 -310.0 
23 35  2.41 + 39  6  9.50 3.20    59.23 -0.97 27.10 11.50  -68.0  -62.1   -5.9 
23 37 57.36 -  2 30 58.40 1.07   674.90 -0.00 27.30  3.68   -8.4  -12.7    4.3 
23 38  7.65 +  3 26 48.10 0.27   326.50 -0.71 25.80  1.03  -95.4    2.7  -98.0 
23 40 58.05 +  4 31 14.90 2.59   539.50 -1.00 27.90  4.80    2.3    3.7   -1.4 
23 41 14.05 + 39 18 28.60 0.82    49.96 -0.82 25.90  3.99  -47.5  -58.6   11.0 
23 41 45.82 - 35  6 24.80 0.64   224.10 -1.15 26.40  0.91   13.3    9.8    3.5 
23 45 12.53 - 15 55  8.30 0.62   685.10  0.60 26.80  1.33  327.0   -3.4  330.0 
23 46 36.84 +  9 30 46.00 0.68  1417.00 -0.13 27.20  1.42   -0.0   -2.2    2.1 
23 48  2.62 - 16 31 12.60 0.58  2720.00  0.01 27.40  0.99  -90.8   -3.8  -87.0 
23 48 29.62 + 18 44  4.80 0.63   254.10 -0.98 26.40  2.54  -42.1  -34.2   -7.9 
23 53 47.43 - 30 37 48.30 0.74   339.30 -0.11 26.70  2.01   26.6   10.1   16.0 
23 54 30.17 - 15 13 11.10 2.67   969.30  0.05 28.20  5.29 -147.0   -3.9 -140.0 
23 57 18.60 + 14 46  7.50 1.82   444.50 -0.63 27.50  5.92  -24.0  -22.1   -2.0 
23 57 31.25 - 11 25 38.90 0.96  1179.00 -0.24 27.40  1.77  -14.2    1.2  -15.0 
23 58 10.88 - 10 20  9.10 1.63   894.80  0.24 27.80  2.22    9.1    4.0    5.1 
23 58 59.84 + 39 22 29.40 1.20   234.60 -0.31 26.90  2.01 -330.0 -142.0 -190.0 

